Leakage and Second-Order Dynamics Improve Hippocampal RNN Replay

Biological neural networks (like the hippocampus) can internally generate "replay" resembling stimulus-driven activity. Recent computational models of replay use noisy recurrent neural networks (RNNs) trained to path-integrate. Replay in these networks has been described as Langevin sampling, but new modifiers of noisy RNN replay have surpassed this description. We re-examine noisy RNN replay as sampling to understand or improve it in three ways: (1) Under simple assumptions, we prove that the gradients replay activity should follow are time-varying and difficult to estimate, but readily motivate the use of hidden state leakage in RNNs for replay. (2) We confirm that hidden state adaptation (negative feedback) encourages exploration in replay, but show that it incurs non-Markov sampling that also slows replay. (3) We propose the first model of temporally compressed replay in noisy path-integrating RNNs through hidden state momentum, connect it to underdamped Langevin sampling, and show that, together with adaptation, it counters slowness while maintaining exploration. We verify our findings via path-integration of 2D triangular and T-maze paths and of high-dimensional paths of synthetic rat place cell activity.

==> csv/exploration/exploration_distance_biased.csv <==
,lambda_v,tau_a,b_a=0,b_a=1,b_a=3,b_a=5
0,1.0,100,2.5923831462860107,2.806596040725708,3.190073251724243,3.677039384841919
1,0.8,100,2.7456769943237305,2.9195361137390137,3.226924419403076,3.551832914352417
2,0.6,100,3.219667911529541,3.3283636569976807,3.5566022396087646,3.7615630626678467
3,0.5,100,3.8491005897521973,3.8911983966827393,4.0285844802856445,4.1478590965271


==> csv/exploration/exploration_distance_unbiased.csv <==
,lambda_v,tau_a,b_a=0.0,b_a=0.1,b_a=0.2,b_a=0.3
0,1.0,100,2.8742260932922363,3.0547516345977783,3.237912893295288,3.3875629901885986
1,0.9,100,2.980607271194458,3.1413207054138184,3.317617416381836,3.4912822246551514
2,0.8,100,3.199406147003174,3.357830762863159,3.5216333866119385,3.6805973052978516
3,0.7,100,3.6365692615509033,3.7799248695373535,3.9245235919952393,4.054316520690918


==> csv/exploration/exploration_tmaze_distances_avg.csv <==
,sigma_r,lambda_v,b_a=0.0,b_a=0.5,b_a=1.0
0,0.05,1.0,8.096391677856445,7.9902873039245605,8.03022289276123
1,0.05,0.9,8.131580352783203,8.023598670959473,8.034167289733887
2,0.05,0.8,8.338440895080566,8.26469898223877,8.170720100402832
3,0.05,0.7,8.815245628356934,8.718489646911621,8.595654487609863


==> csv/exploration/exploration_tmaze_region_counts_avg.csv <==
,sigma_r,lambda_v,b_a=0.0,b_a=0.5,b_a=1.0
0,0.05,1.0,2.0,2.0,2.0
1,0.05,0.9,2.0,2.0,2.02
2,0.05,0.8,2.0,2.0,2.066666666666667
3,0.05,0.7,2.0,2.0,2.07


==> csv/exploration/exploration_triangle_distances_avg.csv <==
,sigma_r,lambda_v,b_a=0.0,b_a=0.5,b_a=1.0
0,1,1.0,8.20992660522461,8.270898818969727,8.497262001037598
1,1,0.9,8.17532730102539,8.24840259552002,8.470495223999023
2,1,0.8,8.3385591506958,8.37756633758545,8.600630760192871
3,1,0.7,8.921713829040527,9.031131744384766,9.333560943603516


==> csv/exploration/exploration_triangle_hist_group=0.csv <==
regions,lambda_v=1,lambda_v=0.7
2,0.0,10.0
3,0.0,3.0
4,20.0,6.0
5,0.0,0.0
6,0.0,1.0
7,0.0,0.0
8,0.0,0.0


==> csv/exploration/exploration_triangle_hist_group=2.csv <==
regions,lambda_v=1,lambda_v=0.7
2,20.0,11.0
3,0.0,2.0
4,0.0,2.0
5,0.0,3.0
6,0.0,2.0
7,0.0,0.0
8,0.0,0.0


==> csv/exploration/exploration_triangle_hist_group=5.csv <==
regions,lambda_v=1,lambda_v=0.7
2,0.0,0.0
3,20.0,20.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0


==> csv/exploration/exploration_triangle_region_counts_avg.csv <==
,sigma_r,lambda_v,b_a=0.0,b_a=0.5,b_a=1.0
0,1,1.0,2.0208333333333335,2.2875,2.5
1,1,0.9,2.0458333333333334,2.277083333333333,2.5
2,1,0.8,2.0875,2.29375,2.4875
3,1,0.7,2.11875,2.3604166666666666,2.6625


==> csv/exploration/tanh_exploration_distance_biased.csv <==
,lambda_v,tau_a,b_a=0,b_a=1,b_a=3,b_a=5
0,1.0,100,20.511240005493164,21.575586318969727,27.100461959838867,24.282339096069336
1,0.8,100,20.24615478515625,21.22627067565918,26.68647575378418,22.900678634643555
2,0.6,100,21.84190559387207,22.9064884185791,26.320077896118164,29.334869384765625
3,0.5,100,23.779333114624023,25.007179260253906,27.926546096801758,32.23518753051758


==> csv/exploration/tanh_exploration_distance_unbiased_edited.csv <==
,lambda_v,tau_a,b_a=0.0,b_a=0.1,b_a=0.2,b_a=0.3
0,1,100,6.16632080078125,7.48044872283936,8.77509307861328,10.6721105575562
1,0.9,100,5.93244981765747,7.08632755279541,8.48634719848633,10.0133533477783
2,0.8,100,6.34683609008789,7.24782085418701,8.53561401367188,9.83511161804199


==> csv/exploration/tanh_exploration_tmaze_distances_avg.csv <==
,sigma_r,lambda_v,b_a=0.0,b_a=0.5,b_a=1.0
0,0.05,1.0,5.538539886474609,5.424689769744873,5.531235694885254
1,0.05,0.9,5.578444957733154,5.433438777923584,5.5312581062316895
2,0.05,0.8,5.681305885314941,5.55363655090332,5.6363348960876465
3,0.05,0.7,5.813032627105713,5.803931713104248,5.846941947937012


==> csv/exploration/tanh_exploration_triangle_distances_avg.csv <==
,sigma_r,lambda_v,b_a=0.0,b_a=0.5,b_a=1.0
0,1,1.0,2.313072443008423,2.476979970932007,2.8549365997314453
1,1,0.9,2.3185136318206787,2.438422918319702,2.7582473754882812
2,1,0.8,2.3178913593292236,2.4301629066467285,2.6821765899658203
3,1,0.7,2.358323097229004,2.458998918533325,2.6716954708099365


==> csv/leak_losses_tmaze.csv <==
,log_mean,log_std,noleak_log_mean,noleak_log_std
0,0.2544806203856056,0.6490759944539005,-0.3737467289997312,0.2506932798442488
1,-0.10620137252298088,0.46533413086538433,-0.4380704717163462,0.26467367317307156
2,-0.35377090695860486,0.48315943043614523,-0.5043050274701296,0.2771806644692251
3,-0.5577222646110263,0.5104033327439974,-0.571360745550281,0.28556008928800336
4,-0.6936421449630271,0.49821879065935853,-0.6285080707305195,0.27931179759541824
5,-0.8429304757565176,0.493069734119615,-0.6791046786693827,0.2634207080777712
6,-0.9387002833055795,0.5020453433650139,-0.7336993612840013,0.24770216053092922
7,-0.9848432757418739,0.49419406171979685,-0.7968550998572316,0.2344778480336906
8,-1.0322092157277767,0.4901712364438412,-0.8697774575807619,0.22839189012388011
9,-1.0755218645576239,0.47881027441068935,-0.9143619530230537,0.20022407682729926
10,-1.132825078911702,0.4458340183082414,-0.958021901543335,0.1590718319583614
11,-1.2058850307321218,0.39801876524929675,-1.030080667787695,0.10940541394222934
12,-1.2685907043231233,0.35825831893889437,-1.1072461028764362,0.07964446406655315
13,-1.3465874271079668,0.2870096411726877,-1.1201576473520742,0.07760071245178608
14,-1.434746300148844,0.22066175459249388,-1.1228391571154528,0.07816462995158638
15,-1.481418957576925,0.23175424195565808,-1.1257428521233837,0.07837101679710695
16,-1.5193121845988566,0.24647158400312982,-1.1289885801066761,0.0785024912300877
17,-1.5584269968759341,0.26224415264984957,-1.1332343966395948,0.07891888066956698
18,-1.6082281441196056,0.27453380787103443,-1.1385316969207389,0.07944040637017155
19,-1.6676271750488545,0.26532507356306406,-1.1452322085945428,0.08019674544229703
20,-1.7195923322016404,0.27109912100412653,-1.1531794478232242,0.08213950719728941
21,-1.7669603682371733,0.2965298884916812,-1.159554359757498,0.08424081487081665
22,-1.8109369922042824,0.3262556436042179,-1.1635017096955944,0.08425295056507313
23,-1.8437452629431266,0.3448482933063325,-1.1684544921386697,0.08409768504725164
24,-1.8747578450834883,0.3581504836254379,-1.178336112744309,0.08420968724116155
25,-1.9085885162187606,0.3740439140356974,-1.1934060158009938,0.0878708520150221
26,-1.9423561969059355,0.3846139786538148,-1.2014873025477781,0.09375338865422257
27,-1.979737416756227,0.3965891074181316,-1.2263181700375299,0.1282084310667652
28,-2.0190049448972407,0.40912582985825197,-1.2676840791753707,0.19599879212108395
29,-2.0582076561557283,0.42173876373872987,-1.2860434828838083,0.22152834400236718
30,-2.0944274757638506,0.4340467472896469,-1.2971944045434447,0.23048269423766465
31,-2.125444052420485,0.44635877317840006,-1.3088856547331644,0.23515333842211938
32,-2.151824104219112,0.45709576167560284,-1.321820331235367,0.2398468513922991
33,-2.177324053035679,0.4693613789209001,-1.3387266007570866,0.23974316285924677
34,-2.1979411903197676,0.4795813894804386,-1.369802515829862,0.23466347751854597
35,-2.2194531024762694,0.491017217146786,-1.3854157649531442,0.24596844063790468
36,-2.240123785580967,0.5023195876071692,-1.4057774951639808,0.27289872127617015
37,-2.254517889972177,0.5105039248897257,-1.4408892688156691,0.3329713911001222
38,-2.265047381599718,0.5154275910173096,-1.479531191448645,0.40126253813788937
39,-2.274277163026811,0.5216834142381729,-1.5002303170104414,0.436229366576097
40,-2.284844000566916,0.5259936592889091,-1.5108271318322801,0.45173797676203703
41,-2.29274501697028,0.5304976547296846,-1.5155611372663622,0.45629189142432025
42,-2.3014776296277186,0.5347434423032865,-1.5192978907218317,0.4590873604062706
43,-2.308545145240112,0.5373052174332321,-1.5275481987007888,0.47137772311580306
44,-2.3144529315479003,0.5396264492722073,-1.5298275620618293,0.47082480513351627
45,-2.322783585243238,0.5442316374279124,-1.532243835453957,0.47020700815804156
46,-2.3293169470940738,0.5460499262344651,-1.5391029571315635,0.4766563642341746
47,-2.3333082976105937,0.5480748762613198,-1.5464435040579831,0.4804642342254435
48,-2.3401572420144006,0.5524977331512925,-1.5595007627863717,0.47534962154899046
49,-2.347182044024698,0.5538139123007073,-1.5861470292666882,0.47630146362987547
50,-2.351668858408194,0.555355289310809,-1.6000626306481447,0.4785241915477077
51,-2.3597015165632866,0.5583790166756714,-1.605247794244148,0.4784389740565114
52,-2.3624946890269682,0.559567547914613,-1.6139927337537756,0.48626617013881945
53,-2.3698314202961464,0.562214333265904,-1.617375579012194,0.48341455483753554
54,-2.3770414138794664,0.5642343783623618,-1.624701982290762,0.49007798921160595
55,-2.383670373421663,0.566871436003369,-1.630294470860624,0.48926122652829596
56,-2.3890173548230664,0.5678670883566075,-1.6396589160494832,0.48860085954748167
57,-2.395113863349965,0.5697208568567629,-1.6908503328205144,0.4715475996101138
58,-2.3992944423782476,0.5705888429027387,-1.7289614136143079,0.4708837453069657
59,-2.407472148087813,0.5714375164670845,-1.7447055812329355,0.4740325017307403
60,-2.413383083414486,0.571757152328912,-1.7651064994902763,0.4808868310603382
61,-2.420837260303549,0.5696856234228841,-1.7867124264862537,0.48942148171280125
62,-2.4298514131421167,0.5620836478416408,-1.80577944042421,0.4974654227521132
63,-2.4803104969148464,0.4849517614461773,-1.8257494794488034,0.5101139394964797
64,-2.5969660682612403,0.299156409378421,-1.8426143185593458,0.5185867158615095
65,-2.647875912452518,0.23848981362395896,-1.8568804617365173,0.5267572226120384
66,-2.667612565204341,0.22479117671054152,-1.8685251787189316,0.5348700827076648
67,-2.6819006175825297,0.21636993518343636,-1.8766453799824674,0.5392022141649189
68,-2.6974862509506528,0.20946383957110865,-1.884333426540394,0.5444498596767001
69,-2.713082619441352,0.20657759077031607,-1.8876215224421131,0.5461765399441761
70,-2.7258767985502317,0.20065765787132675,-1.8980940157442163,0.5537378628776309
71,-2.7387315623612927,0.19723453172267058,-1.9002930598996925,0.5530192049266769
72,-2.7458952430580688,0.19815698662343767,-1.9066430466522621,0.5583581577076294
73,-2.753333063662097,0.19837826765343286,-1.9149856718863232,0.5633372575608981
74,-2.7672871490941935,0.19463509695250192,-1.9196725301849475,0.5667978656897183
75,-2.7697700649004133,0.19443980969147792,-1.924497201714123,0.5679535748403155
76,-2.779731970727703,0.19325583228047108,-1.9299214090739003,0.5692579496741315
77,-2.7836078682073504,0.19402571138563943,-1.9370834264177348,0.5700010693834949
78,-2.7920053935226754,0.19230057109274104,-1.9500786145640543,0.5631357325513001
79,-2.7988167581961623,0.1938989663069524,-1.9902872782323533,0.5350219746493005
80,-2.8045923205690597,0.1902723507669535,-2.0566441898243215,0.5115974083708673
81,-2.8107321063144797,0.18963043797420073,-2.085549485073271,0.5049380118045212
82,-2.8135677125229615,0.19081267710597857,-2.1211534189596013,0.5121443790030239
83,-2.8222186515213927,0.18917117931188865,-2.153792428486092,0.521164587638299
84,-2.829271282725837,0.18821071786538987,-2.1748218251706253,0.5313367880677364
85,-2.8348909300287186,0.187798870508124,-2.184486790881456,0.5352553205131236
86,-2.8412137407440086,0.18758824642378294,-2.194855651965596,0.541392572301734
87,-2.8460396447318783,0.18614332077388293,-2.202990814079039,0.5440565736397993
88,-2.8509121856351562,0.18276415082820285,-2.2144613727305758,0.5516871010700253
89,-2.855649362971495,0.18253676294101354,-2.2195567894796175,0.5539522797725942
90,-2.8599644713772325,0.18206513945276462,-2.2275909641297726,0.5575267635183002
91,-2.864705498416846,0.1821291395584234,-2.2371262385517725,0.5634474525410952
92,-2.871031409871132,0.18078980851620216,-2.2469138577427477,0.5696646824387097
93,-2.8765551435650933,0.17933870029357632,-2.2540610842915183,0.5732343822992102
94,-2.883437288094451,0.17756671174744743,-2.258998664608329,0.5757193694002527
95,-2.882954657547609,0.17816102811807422,-2.265691234535197,0.5794805263608456
96,-2.890770472919689,0.17572812376854074,-2.2722652233613165,0.582667232114911
97,-2.8980745173427764,0.17450365015047736,-2.2772310660297883,0.5845586296971612
98,-2.9034841964650933,0.1732029245040411,-2.284121305513888,0.5885129363258723
99,-2.907107237784032,0.1718179539518599,-2.2909850846345083,0.5933535459409142
100,-2.91347822473245,0.17083781652919444,-2.2954890099459693,0.5951807645520251
101,-2.917525909958141,0.16920940666238513,-2.3015828140992,0.5983415198595811
102,-2.9208598736184412,0.16981555489473604,-2.3077044759087024,0.6012181674672549
103,-2.923368130214345,0.16387074734847373,-2.3102403489961785,0.6005292391706563
104,-2.9320284543468556,0.16310206949145684,-2.315693979818695,0.6039234253375744
105,-2.9385130905035077,0.16302289298150557,-2.321059720844529,0.6066453270491828
106,-2.942211764439349,0.1611915092190822,-2.3262739788964515,0.6079867812909625
107,-2.944366287606455,0.1610103013073501,-2.32975149451753,0.6100629155151942
108,-2.9543545883081843,0.15687410907330807,-2.338564815322582,0.6149774751463878
109,-2.956832286618338,0.15589813977083056,-2.3390638022881705,0.6137504450490221
110,-2.9610889002599134,0.1550839055404448,-2.343532434549111,0.6147547309874479
111,-2.9672409573436145,0.14992748431071104,-2.348431787555531,0.6169574685676084
112,-2.969826879983988,0.1519024417861365,-2.3520827411475835,0.6184781507760552
113,-2.975289848161909,0.14831798737861168,-2.3569205686110366,0.620106910279876
114,-2.9788812478810205,0.1482565840601781,-2.3618600858872782,0.6220276433997239
115,-2.984054314974967,0.14708761100145337,-2.367125746287726,0.6223168318270934
116,-2.988050559622181,0.14355730271507355,-2.369492136279702,0.6225840129512893
117,-2.9926964948781873,0.1429692568701747,-2.373042308135105,0.6239007528204484
118,-2.9964692569453804,0.13962954781579248,-2.378874464917084,0.6247110008919692
119,-3.0013831145566336,0.14075660566953865,-2.3825593091421173,0.6250819491264522
120,-3.0060218367575318,0.13653963518581996,-2.3873983885120893,0.6253842037144176
121,-3.012774057401561,0.13536049029347236,-2.391830924746757,0.6273287555722971
122,-3.0149210262774933,0.13420038801076756,-2.3961187300583866,0.6261378067893183
123,-3.0187758456805667,0.13149510667832034,-2.4022094810207326,0.6259225353268707
124,-3.0232507560991206,0.12796523780434535,-2.406495780549369,0.6263113123524913
125,-3.028510453152436,0.12727181087162395,-2.4111611267746142,0.6244036771626058
126,-3.0330181826885974,0.12487867308128454,-2.415388524783209,0.6215438087657355
127,-3.036284666286164,0.12358150873144524,-2.4230661552822332,0.6209016124661402
128,-3.0405872379793832,0.12260740605597377,-2.4326850841135124,0.617490158009045
129,-3.0451881094629965,0.11996025769129696,-2.44224400833911,0.6106379729337467
130,-3.048716847286964,0.11767948052422023,-2.4602087830952346,0.6007078478308044
131,-3.054048984099897,0.1170878265340162,-2.500047577305138,0.5517231455652964
132,-3.0593601152027214,0.11303218808098466,-2.629755305673749,0.3798458629401463
133,-3.0613988857200694,0.11269426679873279,-2.7171589507767515,0.29320523369401374
134,-3.0674584252019756,0.11068890777799247,-2.747763147183312,0.25438339959272643
135,-3.0700308021283407,0.10784311916728347,-2.768662851468195,0.22449620183280986
136,-3.0729636616950278,0.10701511542930849,-2.7815297204861373,0.21796291536607712
137,-3.077911295755016,0.10400170428722388,-2.790529951444291,0.20634582854149314
138,-3.0821515447533767,0.10341343197813506,-2.800859032423344,0.20067480949175007
139,-3.0846090129116677,0.10200766220815095,-2.8067512022678893,0.19891374481376464
140,-3.090049721292175,0.10011799107182608,-2.816450629122212,0.19306384058824316
141,-3.0919814070700453,0.10085344759122902,-2.818436505835079,0.19318012794089956
142,-3.096304416256426,0.09923741954030647,-2.827559038370054,0.18894973792968794
143,-3.0997859391110576,0.09893253082634253,-2.833360345918994,0.18452037801185336
144,-3.1020600565104877,0.0984491686958428,-2.8398452379615535,0.1871979410292531
145,-3.106964624547908,0.09623841039799536,-2.844040906348951,0.18429316245130117
146,-3.1086428542180613,0.09665931827053133,-2.8488931436398217,0.1836546160004877
147,-3.1136530160000406,0.09579766411584362,-2.853877178083975,0.18022157692434151
148,-3.1156529684781145,0.09531196955721696,-2.860317959708393,0.1763931160564242
149,-3.1168919760804266,0.09457903931540539,-2.864674116992444,0.17874328844811566
150,-3.119499493788174,0.09574928705573935,-2.8721885854040283,0.17542427821523937
151,-3.1263529137620862,0.09332068344297516,-2.874042989060589,0.17481575676246827
152,-3.1274958453170814,0.0935264649436993,-2.8780508888439496,0.17578180047011066
153,-3.1289949164494244,0.09137805162851116,-2.882879365279254,0.17034042513226288
154,-3.1320766367528337,0.09084966809047847,-2.8895329541519654,0.17076157135797623
155,-3.134243047200899,0.09208233287207923,-2.893467165723851,0.1715734309107762
156,-3.1368999705451643,0.09176316094267341,-2.898335426149871,0.16694187828394175
157,-3.1398189786977304,0.09062277964792384,-2.898707722769443,0.17029684809436213
158,-3.144164146624904,0.09096650544096464,-2.903876315231723,0.17068906789231694
159,-3.145657250525993,0.08989184994640688,-2.9088164069150957,0.16632276099869509
160,-3.1485554404977756,0.08953183705477429,-2.913604194768932,0.16347836921182274
161,-3.1513198962807625,0.09017538635507753,-2.917816114919761,0.162300172693376
162,-3.1532957716700682,0.08914949358819882,-2.919399371018074,0.16496676578585603
163,-3.1571212005123903,0.08731498835153838,-2.9244628630678404,0.16223612723670233
164,-3.1586943903525686,0.08717283987504514,-2.925631594593852,0.1653808251062411
165,-3.160843375558494,0.08777825685447434,-2.9297122782934957,0.16748765630922866
166,-3.163521242395496,0.08770832652239376,-2.93210773375957,0.16239759046768967
167,-3.1674725216155637,0.08735795379123414,-2.93877562556311,0.1600698324042409
168,-3.1688962961718072,0.08681586019135407,-2.9427426307177775,0.16032899433055653
169,-3.1699438958826027,0.0884600517504727,-2.9406531168069012,0.16511195735385387
170,-3.1728167322969654,0.08626378622533717,-2.9479463566661184,0.16158768447295266
171,-3.1754208369800256,0.08695152050344014,-2.9488467361938793,0.16278238291619263
172,-3.177806367870441,0.08544099205696294,-2.95506488934456,0.15632496445285815
173,-3.179880230398673,0.08551011829011362,-2.9547009659767762,0.16214718146427776
174,-3.1807595931292796,0.08391858577414528,-2.9622220643537243,0.15350332265349348
175,-3.1852756390458734,0.08510495786675326,-2.9640223227518137,0.15729911357323312
176,-3.1854838862977237,0.08378803781870635,-2.9645015922845004,0.15753638163764677
177,-3.1878521861589206,0.08448794218237182,-2.970047989674226,0.15323121306015727
178,-3.1908004916145494,0.08424425548075516,-2.972956154287923,0.15362655420135046
179,-3.1946317651634413,0.0819801898200361,-2.9749513232630034,0.15287552191143633
180,-3.1958015641138475,0.08258028301603898,-2.981669518038575,0.15060502451480004
181,-3.1972589672351144,0.08264569939084529,-2.9817129046469684,0.1545216569592722
182,-3.1993997329846833,0.08272202305557849,-2.981356835819471,0.15523837853379002
183,-3.201467619728226,0.08278815986423103,-2.987891213431813,0.15132511475911342
184,-3.205323539222314,0.08314473810537303,-2.9878597792268784,0.15174013106137896
185,-3.2062658852258763,0.08365787541397841,-2.993261886245311,0.1524446900969803
186,-3.2086305360442746,0.0829275862493212,-2.9967947988381143,0.1507347759541025
187,-3.2097581434049016,0.08184848922048606,-3.0022101508869623,0.14863257512271896
188,-3.212887453063641,0.08212150018321943,-3.0002910821102557,0.15151180198127037
189,-3.2133839966893163,0.08138131895602319,-3.0026351757923133,0.15260537875784114
190,-3.2156114302645546,0.08106041275472922,-3.0091684602673126,0.14709622233020758
191,-3.218067123464324,0.08194794785497463,-3.010013292716846,0.14749404890565457
192,-3.2192451624510956,0.08111307445592514,-3.0126452491442843,0.15017214261711825
193,-3.223107382801376,0.081254076230625,-3.016816009171986,0.1486095272267803
194,-3.225220911989386,0.08022299953409011,-3.0209540671206474,0.14487449887269416
195,-3.225240041534621,0.07995641918953739,-3.0230141325729956,0.1451201612398982
196,-3.229178220071588,0.07993244819381383,-3.0238588852018147,0.14663775527924267
197,-3.2300131713845217,0.07966280106084148,-3.0253467727635797,0.1455502316070709
198,-3.2321272530674805,0.07986684210202105,-3.033661252967799,0.1408269402631114
199,-3.233986184190611,0.08030992315820268,-3.031897156981648,0.14205827756078399
200,-3.2359069072395505,0.07940723528248701,-3.0309143378767915,0.1419729764487523
201,-3.2367960323842597,0.08029254634538523,-3.033733274003087,0.14998201673156444
202,-3.238201352486492,0.07885543534692173,-3.041367789591247,0.1392990384457469
203,-3.24162929425676,0.07864088923554417,-3.043542911418138,0.13986393667421687
204,-3.2433635458980006,0.07792459918104687,-3.0409727888213265,0.14499705273640973
205,-3.2454306187819055,0.07765408433460153,-3.046826710559631,0.13999110601980194
206,-3.247052165634607,0.07811944745666284,-3.051830267729549,0.13756105354931522
207,-3.2477287102407706,0.0762315524124939,-3.0514371620629976,0.14017671057344128
208,-3.2506619838022726,0.07860866955183635,-3.0542073832060543,0.14100271261062425
209,-3.2529335085753512,0.07774296709054443,-3.0565338893604093,0.13601022519102382
210,-3.2554465034864286,0.0766808220940092,-3.060991430490357,0.1408419118740084
211,-3.2568602794153305,0.07723858334565965,-3.062589518452745,0.13676860060717208
212,-3.2564687641595778,0.07876758066216374,-3.0624188080238697,0.1426123188376537
213,-3.2606056509886012,0.07588402228115698,-3.0654630437732724,0.13704216332922656
214,-3.260755075839305,0.07660735834266562,-3.0677196478703372,0.13407487321394884
215,-3.263303190025301,0.07663863411955264,-3.07212461201207,0.1316346489516284
216,-3.263753569150058,0.07561860782476759,-3.07205542034116,0.13363095198520214
217,-3.2660705157347114,0.07647354315270975,-3.076647860594335,0.13327179219377386
218,-3.2683809047857664,0.07517167093269295,-3.0776037542263475,0.1326690014299387
219,-3.270338876855239,0.0759205184439606,-3.078656579715158,0.13307740398099155
220,-3.272454669232279,0.07557390065120827,-3.0837324322932638,0.13265047514631
221,-3.274561366643121,0.07593214772609995,-3.0851093839507113,0.13179392856984648
222,-3.2750695527402827,0.07516225701323584,-3.0893718407188766,0.13131073415389685
223,-3.276985700386867,0.07453266738230101,-3.0884437611019386,0.1301459012567594
224,-3.279126428504966,0.07530046564625043,-3.0921098595248164,0.13159273497904395
225,-3.279011340936681,0.07472156198247529,-3.092511377209169,0.1288654774868686
226,-3.2815151091053503,0.07532165722730785,-3.0956987723456617,0.1276250981088317
227,-3.283170262775306,0.0748294306891983,-3.0973698873628046,0.1278649059871556
228,-3.2838736793200995,0.07447649821378294,-3.102457333836133,0.1303683465586361
229,-3.2855974822201506,0.07473092986949427,-3.1038432810519123,0.1276992229480748
230,-3.2872927959174714,0.07463858315598407,-3.1049619959197043,0.1270390067201749
231,-3.2892993428875026,0.07427032072270007,-3.108638623888571,0.1279832989424073
232,-3.290386759174285,0.07471287298632577,-3.108733133256962,0.12701464740260118
233,-3.292466391055395,0.07454947056247246,-3.1115843100851452,0.12635756200140502
234,-3.2932035405737436,0.07242435432076286,-3.1162483775074485,0.12323970753707299
235,-3.2956389846903402,0.07280984380288849,-3.1168110317721984,0.12568529812359186
236,-3.2964383984201096,0.07456986522384884,-3.1197654443683347,0.12236197925126235
237,-3.2986002423155196,0.07280931240993992,-3.120965620261905,0.12776209059766433
238,-3.3011876098293156,0.07278480710548398,-3.124778563951279,0.12072885501350335
239,-3.3022357593573783,0.07299327736964098,-3.1284906812018334,0.12224308724129983
240,-2.883891316384899,0.15872975353998967,-2.170130514743405,0.0972401749845651
241,-2.9417476548629207,0.1100611490525965,-2.2804688157339195,0.11297519358497872
242,-2.9575665892932386,0.09434711157971243,-2.3134712088720204,0.11757720901026199
243,-2.96626607995817,0.08864408057575394,-2.3312998563974805,0.11540667669344286
244,-2.976079541178176,0.08075393558478108,-2.3481754699857245,0.11709011530457968
245,-2.982063654885629,0.07649082432393384,-2.358135424381379,0.1210753131998441
246,-2.9876160590567054,0.07419200155413037,-2.3695081843263677,0.1204689882451969
247,-2.99429392546219,0.06849775306507425,-2.3806389682726903,0.11764302370673249
248,-2.998417086910821,0.0664991140938525,-2.3885124280284686,0.11906941448021977
249,-2.999793703412922,0.06857989613629205,-2.3886899063232008,0.11929433890912092
250,-3.0061888716584337,0.06446191888076278,-2.4035180386326203,0.11679298533068401
251,-3.010377588649391,0.06162336914156383,-2.412414173877482,0.11695588844461874
252,-3.0125225299625225,0.06155098757879415,-2.4164957940138065,0.11505249732677658
253,-3.017332053368496,0.05873437324916751,-2.425455896272065,0.11440072145538353
254,-3.020542235927557,0.056842612110919705,-2.431819655731133,0.11172610153861333
255,-3.023587858881857,0.054935859964059065,-2.43631768005695,0.11280774345961454
256,-3.02689331179386,0.054275529819239755,-2.440096823340569,0.1133357750391273
257,-3.0280778744299823,0.05353966406302954,-2.446210139287808,0.10897234972001107
258,-3.0317896671984124,0.05236743569334514,-2.450572097074653,0.11166345460595835
259,-3.0341051663264147,0.05031859815569764,-2.454755458973568,0.10682849020240541
260,-3.0367347867997387,0.04981946615240252,-2.455844915008414,0.10840743123873098
261,-3.0392002472181527,0.04754111280847053,-2.4610903377876228,0.10385778394872261
262,-3.0417405359324423,0.04703257086976343,-2.468749815159724,0.10687500726976237
263,-3.0418807157454,0.04790806790357593,-2.474558329262456,0.10757381434474109
264,-3.0458712382223467,0.04564737308961966,-2.47372878071391,0.10950763385845608
265,-3.048373019548769,0.04303846929278029,-2.4771864407725817,0.10365009028052814
266,-3.049034834451769,0.043850574983582344,-2.4814459814598853,0.10843185634552287
267,-3.051792217468314,0.04310570405506953,-2.4889877069896307,0.10381757663800277
268,-3.0520543531858544,0.03985758454456965,-2.4929813417734046,0.10541043735920319
269,-3.052043140408203,0.04463659934428083,-2.495354115124373,0.1037717617865036
270,-3.0560738331451285,0.04076028102190572,-2.5007107838759435,0.1068164780434201
271,-3.0581970709173714,0.040523846218626425,-2.4978340523791713,0.1041053119196453
272,-3.0594964929513746,0.04028934248382133,-2.509497011943732,0.10133923537493761
273,-3.061862260657365,0.03861911754028621,-2.5095888715972348,0.1065891533281723
274,-3.063329979998432,0.03751100945597471,-2.5063932961120696,0.10068925257702435
275,-3.065942544171609,0.036079724444928865,-2.5078673251327914,0.0993612634303947
276,-3.066298200324124,0.03643026852136375,-2.518200473131897,0.10192203847034756
277,-3.0675079950903985,0.03528400513756562,-2.519379915565704,0.10372165358784337
278,-3.0691867059835567,0.034953116227843105,-2.5190048766491056,0.10224994529506079
279,-3.0699372574703205,0.0346719950453613,-2.5285764300498728,0.103800441506583
280,-3.071412863212201,0.03430331336805576,-2.5280412484445525,0.10564229282288365
281,-3.0723073096703413,0.034345945311753494,-2.5305144902610324,0.10170265617687059
282,-3.0739697863819124,0.033558296955892034,-2.5283850845833684,0.1028520031010045
283,-3.075457955361986,0.032556484650173384,-2.5356833739059574,0.100840153923049
284,-3.07631003988047,0.031760148596167916,-2.5369851496026197,0.10222372318517056
285,-3.076980483126588,0.03214524626194346,-2.5411417190997536,0.10341754003523937
286,-3.0784564668687473,0.03143949994802003,-2.5429767470226703,0.10039115163656996
287,-3.0800849688694716,0.03050767914340889,-2.543541000972724,0.10812812672073062
288,-3.081440029272254,0.029864246813484728,-2.5410603785720456,0.09915710036558613
289,-3.0821639393143294,0.02981547417318634,-2.5496209865267665,0.09929496968977533
290,-3.082402917778321,0.02972674329206131,-2.5494101741133353,0.10432232681723175
291,-3.083865421011154,0.029015393968332838,-2.5537556025491592,0.10340878743838962
292,-3.084906677958802,0.02898382480663707,-2.5588418963080417,0.10157501966220973
293,-3.085965118582321,0.028603558719172126,-2.551910992060599,0.1014954720303497
294,-3.0870208285997194,0.027653832618328524,-2.555730119545288,0.1045569767233468
295,-3.08750529077695,0.027894699664194667,-2.5644408978544773,0.10237053700443915
296,-3.0883906310039686,0.027807274612102605,-2.563238120439239,0.09850660012990291
297,-3.0889783186214843,0.02702347431452537,-2.566338541739374,0.10504154447350506
298,-3.0897259645172523,0.028072511246433555,-2.564114542250197,0.10276832788056219
299,-3.0903056250292145,0.02784781155565559,-2.568874714171896,0.10307158289889148
300,-3.0539023902137665,0.02472611141478539,-2.2077682964571728,0.10585417626747792
301,-3.0594825121221096,0.023773652673496456,-2.21875400703789,0.10293807075333461
302,-3.0603556655520077,0.023883996203126538,-2.2175612845111665,0.09734610955098656
303,-3.0612993552320824,0.02314435307331681,-2.22852962473957,0.10006033558871946
304,-3.062864909666295,0.021949541282422578,-2.231818087385619,0.0980580432396561
305,-3.0633709804279254,0.022675523233840873,-2.2340883834137935,0.10423550182389771
306,-3.064430153082674,0.021690761262731617,-2.2369500592152836,0.10123442204257216
307,-3.0653951092802725,0.02161417978081154,-2.2392495277512796,0.09901494095465808
308,-3.060537781819542,0.03171260230062855,-2.2490416974442184,0.1052329421985699
309,-3.0630135626011423,0.028089010123125688,-2.2475571146211717,0.10309312022252383
310,-3.067882945671221,0.02084818702239502,-2.2461324543650436,0.10067010283253476
311,-3.0685962950456998,0.020468756751702354,-2.2467620898048843,0.10788140335912677
312,-3.0692052648876706,0.020120425745153735,-2.2530910312555847,0.11411226893257438
313,-3.069993568817308,0.020169673591190464,-2.2514750130974432,0.10301134592896938
314,-3.0701484529250234,0.020053114448375382,-2.2578514626985142,0.107548877355923
315,-3.0705071159199324,0.019732220634913852,-2.262270721574667,0.1050618706245767
316,-3.071505787484561,0.019858990992343898,-2.2618635748004228,0.1041151805837538
317,-3.0719053096524283,0.01969808766088321,-2.259713593238808,0.10285999205974139
318,-3.073260951899592,0.019609153574571034,-2.269212693147566,0.10736427145172436
319,-3.0731124834480728,0.01934991764723367,-2.266039981306723,0.10996580378803959
320,-3.0739990083816604,0.01917904267422918,-2.2637465694398546,0.10452054954033219
321,-3.074445111459686,0.01917942062412497,-2.2642223323215185,0.1102452161272222
322,-3.074999912061283,0.019387206646712347,-2.2656786806015856,0.1089416672681684
323,-3.075425514943885,0.01929473936530896,-2.2716052591848563,0.11361808164944531
324,-3.0761443450681782,0.01905633954064329,-2.2698491868161805,0.10831319504110536
325,-3.0763131489240494,0.019288805573067558,-2.276116002319055,0.10450216088014284
326,-3.077030904913712,0.0187538231532276,-2.2742951585537017,0.10623690165152887
327,-3.077987473994179,0.01856529900573618,-2.284537521757338,0.10599578322051173
328,-3.078166893962282,0.018101277976180868,-2.2771528768712237,0.10681398082463706
329,-3.078513071964403,0.01837181491000484,-2.2868794261763914,0.11043131343122276
330,-3.0738459514675522,0.028701146478840204,-2.282732982581047,0.11172645240502938
331,-3.0467008531286717,0.0820285598100915,-2.279309729346784,0.10471172104407511
332,-3.077722874570228,0.021523546266276554,-2.282850738513685,0.10627627486918202
333,-3.079377517104059,0.019399730439745886,-2.2862818646656913,0.10886001197256288
334,-3.080196649754831,0.01899621648253784,-2.288024776807024,0.11274723841648886
335,-3.0802030606206596,0.01824992652931558,-2.2915144464969686,0.11085392398121562
336,-3.0810827634125366,0.01841976893125179,-2.297621690792161,0.11722987639985555
337,-3.0812892281792954,0.01831652778828023,-2.294119511355606,0.11382515979229886
338,-3.0817839616309755,0.01775425806305974,-2.2960221252276884,0.11609850133815845
339,-3.0819879449683514,0.017858891344678076,-2.297957612508741,0.11029054071211515
340,-3.0821749344767317,0.01791982099973166,-2.2987181580831386,0.10902019931379194
341,-3.082562571518894,0.017739512721707595,-2.3006171480450144,0.11177922739163422
342,-3.0826267506149576,0.017587982525937622,-2.301769595893925,0.10851934749641176
343,-3.083311042229564,0.01838078753916314,-2.3007944771810567,0.1091122950959334
344,-3.083353742720604,0.017998155614698915,-2.307037071185143,0.11702747819666387
345,-3.0840155364714725,0.018067546750458435,-2.3085834353498886,0.11350156247119873
346,-3.084399627805705,0.018017159666782228,-2.307910824498829,0.11603311917787332
347,-3.0844829087261116,0.017823478032112892,-2.307152301192596,0.11030425008461918
348,-3.0843994372307577,0.01780711428304388,-2.308502347070345,0.11744468564053438
349,-3.0852355362432826,0.018294189100137723,-2.3147121927692638,0.11735671100437216
350,-3.0852930732612647,0.017785200465563686,-2.315374115314075,0.1189904094383781
351,-3.085760213773002,0.017809451422951896,-2.3151545417227974,0.1139717578692012
352,-3.0865745986768345,0.01737368022238813,-2.3157485822550727,0.11528688653734293
353,-3.086121601477026,0.01745526829828565,-2.3186843166591493,0.11531557540304999
354,-3.086207721488236,0.017182119213155208,-2.3156559813646367,0.1162146642391353
355,-3.0869015303225096,0.017236083960693736,-2.3251919951175286,0.11514412965246049
356,-3.0869832802843966,0.0171631783011816,-2.322884589399182,0.11222463631884137
357,-3.087605327726842,0.017303904565840734,-2.322776105752532,0.1134280554475589
358,-3.0873174044318654,0.017420476141002672,-2.3241443227591447,0.11653065592648386
359,-3.0880437506563028,0.017104920802629778,-2.32439824609088,0.12073619784075161


==> csv/leak_losses_triangle.csv <==
,log_mean,log_std,noleak_log_mean,noleak_log_std
0,0.6829528684021013,1.0339924318859683,-0.5134886548746651,0.02833832652438182
1,0.03650171005135586,0.7283168740876692,-0.7013299727621601,0.04315279157571518
2,-0.2048474136163692,0.6421688297190853,-0.8341871115972503,0.031640575654798254
3,-0.35850221760899514,0.5676316960572959,-0.9070772652126995,0.01899065137965877
4,-0.4856517673447304,0.49419054263473994,-0.9414254882973158,0.02080577588400433
5,-0.5700045734465505,0.43816935503077376,-0.9612706507182363,0.02235772904139333
6,-0.6367501706353125,0.38443355117836925,-0.9783471012330327,0.022529339222465423
7,-0.7008338391804558,0.3281497783633565,-0.9945138683261909,0.02254267878726747
8,-0.7630843797717164,0.27540517472934195,-1.009004817557052,0.021979792620708767
9,-0.8157064490078686,0.23102625675362784,-1.0242313545635002,0.022606133033729797
10,-0.8648075662508863,0.19238903677661465,-1.0379124700336684,0.021891516251001438
11,-0.8985249865128396,0.17493551097840673,-1.0507528662475203,0.020753157118273236
12,-0.9227863740602998,0.169287907818165,-1.0639777803930626,0.021190679984342577
13,-0.9352566742863992,0.1888885342744034,-1.0761114818787163,0.020301672294973865
14,-0.9596761130188658,0.1855261192293689,-1.0872597834902304,0.020677373876262343
15,-0.9760102127366749,0.18318273935952537,-1.0989470568785338,0.020193120621277497
16,-0.9879265783013187,0.18772849513491027,-1.109341174722647,0.019869503518216522
17,-0.9978431649338166,0.19360000446936282,-1.120498968006874,0.019872041743360817
18,-1.0108531067056956,0.19534000049301478,-1.1303273031414824,0.019667042257567734
19,-1.0244360886010548,0.19989373477306127,-1.1399942188447603,0.019512444471962077
20,-1.0371235154412068,0.20124680723842556,-1.1496933483449043,0.019743982884856476
21,-1.047793292233918,0.202421636624899,-1.1597574460797577,0.019974881466767614
22,-1.049202112635465,0.2153117049370992,-1.1697239087455804,0.02011537813342912
23,-1.0662399508163645,0.20413011322039032,-1.1795878785570015,0.019859353936029726
24,-1.0730438417105288,0.2054328701096111,-1.1898762500790216,0.02064518263506372
25,-1.080085179343706,0.2055239852572453,-1.2006938039740689,0.021914024242263665
26,-1.0890852733373648,0.20333778739043407,-1.2114510995992516,0.023081075722997665
27,-1.095833775848189,0.20341342376478772,-1.2211477926666916,0.024637593811112128
28,-1.1043010261354589,0.2039990968542866,-1.2283699144745661,0.02359960939653697
29,-1.1162232376453718,0.20656319632574605,-1.2347178084746175,0.020390678000209026
30,-1.1241863053207723,0.21205083354045567,-1.239170773063441,0.019796652385580035
31,-1.1357550938254517,0.20943066839373073,-1.24346124714997,0.016579835534607262
32,-1.1440920919405004,0.21014939526705445,-1.2474232619516925,0.014605925166853734
33,-1.1513521416001986,0.21107908648705012,-1.2509173641381262,0.013044054538592505
34,-1.159571745418742,0.2107665660387734,-1.2538435702806274,0.011676304601812279
35,-1.167489117084245,0.21176775637416412,-1.2557317673419413,0.011289366212400032
36,-1.1750579914955006,0.2116719473462447,-1.2575595475685704,0.011219393463852827
37,-1.184412127660828,0.21172192789576566,-1.2589162925980015,0.010625450689675416
38,-1.1914863039745416,0.21413759190163442,-1.2609013971359424,0.010408321657068665
39,-1.2002452555303114,0.21794296741474614,-1.262393850496221,0.009844591196324358
40,-1.2095609168441575,0.22004717348198,-1.2631355672403053,0.010234735273734556
41,-1.2188578923651496,0.22252584633289715,-1.2646984939937342,0.010634541908533105
42,-1.2284087267334527,0.22710355503301766,-1.2656661572893493,0.010223009812424194
43,-1.2418029396916477,0.2318477747915762,-1.267117773604552,0.009582453759417438
44,-1.256634996873084,0.23416609739639505,-1.2686154208359444,0.010870709172554947
45,-1.2733955647641961,0.24016170738430026,-1.2698041735438106,0.011198106164331163
46,-1.2861611849315258,0.24360310492736198,-1.271957833777243,0.012001554819263825
47,-1.2991801959237412,0.24695175128117103,-1.2741569183470771,0.013816631454119523
48,-1.3090841875178125,0.2498929073563874,-1.2774489135303941,0.01749089905096226
49,-1.3227388831690474,0.2521882001006397,-1.284419112061386,0.0262665927921578
50,-1.3289888009881776,0.25671221502223246,-1.2919062217766364,0.03756673183992688
51,-1.3428822236955613,0.25637816779650463,-1.2967874964284891,0.04293819632194176
52,-1.3493736238237264,0.2565721907725337,-1.300899389149069,0.048171843404264995
53,-1.359729053765947,0.25650685618225794,-1.3038735974883071,0.04960750079762796
54,-1.3706645477876773,0.25916679373642815,-1.3071837538511561,0.05005612289076691
55,-1.3766514263899876,0.25626366554549135,-1.3121153805297165,0.05140990276398904
56,-1.383877094382018,0.2568005829417578,-1.3183202157157843,0.05115172718100958
57,-1.3933004199624341,0.25868324200960424,-1.3264557963585042,0.05347104989803238
58,-1.3994648824363287,0.2598142632234947,-1.3321315583936666,0.056780780368483545
59,-1.4045023859714494,0.25944397611430714,-1.3356522855402688,0.058615999534015126
60,-1.4122754018783932,0.25677199658691213,-1.337670800783802,0.05939161381499664
61,-1.4196774143128943,0.2582436722809572,-1.3405951031001635,0.060985537814219615
62,-1.4246227926997026,0.2572125726571993,-1.3431268998295247,0.06172057658868797
63,-1.4289456886146925,0.2569376360084982,-1.34453167507279,0.062191324838659814
64,-1.4339760012300993,0.2550671110093221,-1.347038310277064,0.06271553466380086
65,-1.4383242189987726,0.2567012546759622,-1.348258519338578,0.061826934215485185
66,-1.4438488781772552,0.25418851305336776,-1.3500257358891579,0.06199592865380565
67,-1.449472883298189,0.25368508625224967,-1.352025261530469,0.06090255563026642
68,-1.4528868765933403,0.2519143195206455,-1.3546012033401476,0.060056758309854505
69,-1.4596885288031354,0.25187634204914056,-1.3584970464456239,0.05873775271361739
70,-1.4640509767454164,0.2527311410828983,-1.3614859010237235,0.0556072311968199
71,-1.4685463237034466,0.2504188114947053,-1.367549704383342,0.052851168009006695
72,-1.472935409517768,0.24934274030977283,-1.3731457060201806,0.05031601548908851
73,-1.477748820975149,0.25085507400877444,-1.3783226555155412,0.04819331983802156
74,-1.4825733856129577,0.25027297564988094,-1.3825896708776355,0.0480218406485709
75,-1.4878781277904003,0.25053375388846416,-1.3881414867977886,0.04829776709015178
76,-1.490758890561005,0.24941301093473586,-1.392942593633469,0.0497943709440331
77,-1.4948319272260173,0.2478405677317612,-1.396664400200032,0.05256235331751111
78,-1.498513962521051,0.24719867903675843,-1.403485786143778,0.05647959636919835
79,-1.5023354688743469,0.24649250289046318,-1.4076498639803423,0.05741038387924347
80,-1.5050752656507427,0.2427464507854568,-1.4128183134065273,0.05977763785567327
81,-1.5069927806715848,0.24311910392787212,-1.416563831453674,0.06138603784267618
82,-1.5161405273754633,0.24491930027281558,-1.4209688419002875,0.06282237880864808
83,-1.51664789790531,0.24309489543495297,-1.4257503301864276,0.06420302986155933
84,-1.5222353965563158,0.2431928053050051,-1.4309140294190166,0.06523073642534627
85,-1.5257334439154369,0.2442296422130178,-1.4384502303073106,0.06665548712929889
86,-1.5324539769224637,0.24598253431417955,-1.4449241758783946,0.0690436428752717
87,-1.5361184370556311,0.245277247967254,-1.4518140666094226,0.07172679086763115
88,-1.5420057074714217,0.24721269435239043,-1.4598367751731116,0.07359037694442902
89,-1.5443681619294443,0.24726198740006677,-1.4658243228498105,0.07405472807133597
90,-1.547855630753436,0.24587865781860324,-1.4700871042731207,0.076213517317212
91,-1.5521682580616791,0.24571991711540003,-1.4778562073624195,0.07546676810585978
92,-1.5585033012049463,0.2503501719868388,-1.4839186498432835,0.07649051399845802
93,-1.5632061208413233,0.24915122292388778,-1.4901592701017947,0.07708991031888923
94,-1.5683639800959828,0.25217031702371207,-1.4980416869829234,0.07274513308123672
95,-1.5726819437145243,0.25146209308333467,-1.5056447595232612,0.06554283476442302
96,-1.5764742891377146,0.2536999698590896,-1.5137724376155293,0.06446551443335827
97,-1.58241078692281,0.2559367512004316,-1.5192767099895323,0.06249475418906994
98,-1.5859204312272024,0.2545412290952077,-1.5238105565104363,0.05986149683702097
99,-1.5944759264298056,0.26087041726050186,-1.527790668691808,0.05898392278063666
100,-1.5985105751305708,0.26279996426136143,-1.532953685909083,0.05841658584157591
101,-1.6056931963000713,0.26945845197210583,-1.53853580063586,0.05458240694913382
102,-1.6137204266514573,0.2727182084593178,-1.5424749231869037,0.050434032538706465
103,-1.6233676904432883,0.2801879700894295,-1.5502358442262933,0.04579485646402544
104,-1.6328710960984874,0.2880831982743263,-1.5576736437612564,0.03926300064784495
105,-1.6391591114548776,0.2937701630904449,-1.5648711450407495,0.033367981049871015
106,-1.6615239140820406,0.317709942940706,-1.572823723339284,0.027818441669629115
107,-1.67442154305834,0.3304370521622413,-1.5758552009042515,0.026879683956517738
108,-1.6812612630797872,0.3351935312617495,-1.5825763697864554,0.02111351965313399
109,-1.6872984355072467,0.34349053919102884,-1.5891496003552463,0.018642395402397257
110,-1.69658451450137,0.35077606869973477,-1.5936753584265717,0.017047485925697502
111,-1.7042865575541173,0.3577666287484582,-1.5916531740611546,0.020999105802946436
112,-1.7107333423171611,0.361320837543576,-1.5985032148583602,0.01733752374422461
113,-1.7170824635502442,0.36787447131961953,-1.60301300149754,0.016626320516800935
114,-1.7185166918798733,0.3649119264587761,-1.6075774974192145,0.014026035450148865
115,-1.7265072712067453,0.3680040000309879,-1.6072997327886405,0.01764214031485861
116,-1.7279297377951974,0.3659321881687903,-1.6116413428726364,0.016007687864629878
117,-1.731431694461062,0.3708387400014439,-1.6167433097014803,0.014987841520408612
118,-1.7387389140232217,0.370628089566397,-1.618958387897555,0.014704716326382403
119,-1.7508702606765811,0.3844611200049352,-1.6248844063902783,0.013234879695572667
120,-1.757156672880147,0.3856372038161668,-1.6207643499820064,0.02132525506520005
121,-1.7589793861147553,0.3862890370744656,-1.6282354975185303,0.014805121460613736
122,-1.7628740995153587,0.3819949199226067,-1.6314498125541508,0.015985952346558627
123,-1.7677665210089253,0.38775540266002756,-1.6307331499091509,0.018763521709029764
124,-1.776115085194045,0.39335299388926914,-1.6366714945170218,0.015673766104491723
125,-1.775686582573264,0.38909904941833323,-1.640044054229165,0.017651826501690403
126,-1.7832531560406613,0.3898033027338231,-1.645306115887894,0.016819551468131605
127,-1.787653368295331,0.392891001077384,-1.6495665012715,0.01596748547031712
128,-1.7894143242100737,0.3931632493419393,-1.647968824059852,0.02697789963557581
129,-1.7985017506038468,0.39620104799320693,-1.6583529352100725,0.020390755665438243
130,-1.802753616690035,0.39960586061821196,-1.6631149517198884,0.023176827824455012
131,-1.8069993639450848,0.3994036062749322,-1.668222024638509,0.02647993935370863
132,-1.8092042714565786,0.3971223930101583,-1.6683960021519473,0.032802083619664184
133,-1.8146540876251782,0.400112510311841,-1.6746954048288973,0.032054531734280564
134,-1.8188438413780392,0.40009546392908674,-1.6810682857019459,0.033785773625768165
135,-1.8242618058364493,0.4022880463907731,-1.6889461662776903,0.03944788930319976
136,-1.8262333706064862,0.40323439379874865,-1.6928386078232072,0.048030272599625695
137,-1.8282400364947295,0.39677933867307297,-1.7124611389572586,0.07202326629086983
138,-1.838436720433191,0.4023700995225354,-1.7286104525725157,0.0899764217538354
139,-1.8431698079015522,0.39791064792112285,-1.7323267763434473,0.10540124415441011
140,-1.8541097563785867,0.4040427311837671,-1.7423297686856174,0.10289003485628084
141,-1.8601983788066454,0.40348103745862557,-1.7475100507364536,0.10294447434349661
142,-1.8672572138793697,0.40184939555437105,-1.74877965693449,0.11613350090820188
143,-1.8754915416070153,0.3988698683302306,-1.7617906240629013,0.11387360193402316
144,-1.886566304321985,0.3978062335538257,-1.7688647402683773,0.1127959419197136
145,-1.9037816510466943,0.40221215133535054,-1.7764559129308628,0.11911263444147137
146,-1.9110627314419832,0.402832903440393,-1.7792982979904266,0.12637748961889445
147,-1.9208843894020944,0.40558887938419746,-1.7841248391844977,0.12975052389581965
148,-1.9284682190309927,0.4057555319323742,-1.7909151979540678,0.13209261241507722
149,-1.933796348795329,0.4068462898847704,-1.7986973235116188,0.13332112273410895
150,-1.9408583853043995,0.40791136208509404,-1.8034278628504392,0.13822990722447087
151,-1.948335232406172,0.41117063831848716,-1.8097599537562414,0.14109106355327988
152,-1.9538824010784475,0.4124317226004716,-1.8176350004740545,0.14204585958468816
153,-1.9533796723965597,0.4096075920070275,-1.8192289343968604,0.1467892568040912
154,-1.9694433629677754,0.41550726699828816,-1.8252827806109182,0.14889674684505136
155,-1.97227980385735,0.41601098343920784,-1.831703701331703,0.1577346146794322
156,-1.978159440228888,0.41677485460201275,-1.8358262412180322,0.16011017468711433
157,-1.9812421519412888,0.4158803896156138,-1.848222855572336,0.16404285358789156
158,-1.9868843457612229,0.41756822202386973,-1.8420720558368262,0.17607495879069635
159,-1.9885211722838576,0.4168244609947584,-1.8548326399263249,0.17220502564656365
160,-1.997685670758904,0.41735748870772477,-1.85861830997088,0.17811400543474792
161,-1.9969114502510021,0.4146504851700418,-1.860893880077866,0.1788467289460219
162,-2.0027756415046465,0.4194645876525774,-1.8683650268026684,0.18169585660402063
163,-2.004750642189893,0.4185568517605878,-1.8756595475917281,0.18550109017747457
164,-2.011795653361647,0.42281125392039437,-1.8766180921854616,0.18790855896994743
165,-2.00995222321957,0.41893924754413453,-1.8767627698664315,0.1920930598169749
166,-2.0223752452836465,0.42493740232690963,-1.8857240483724882,0.19205790611451207
167,-2.0239726805592158,0.42486104978085676,-1.8850950758199603,0.20304543322242644
168,-2.0293889885948704,0.4283986519889417,-1.895047076398541,0.19536967159634552
169,-2.033286341187187,0.42813187724444923,-1.9036231593443094,0.19896073586574897
170,-2.0312131153302153,0.4272175476249358,-1.9033413732497677,0.2037295508719057
171,-2.038792205466302,0.4300684566238737,-1.9044997933145191,0.20415452277029866
172,-2.0421874231092043,0.4291657784616038,-1.9129934974222058,0.20556839179917105
173,-2.042873975333331,0.4288131380493367,-1.9165050334645741,0.209560074074496
174,-2.0479781195010403,0.43216992516830305,-1.9117359364101736,0.2188183041758579
175,-2.047499016036858,0.43261764904513955,-1.9278045723677053,0.21192912109474626
176,-2.0532791079365493,0.43486335441392704,-1.9309031290866758,0.21543924262570557
177,-2.0568486853283874,0.434104704143228,-1.9366340323269327,0.21949527252140108
178,-2.0622032947110145,0.4354109411426832,-1.941556767879481,0.21736369659128577
179,-2.068054755679345,0.4380846659794397,-1.9434964521902787,0.2235617631183808
180,-2.072181182370271,0.44030554855858733,-1.9516122326443508,0.22048953232224025
181,-2.0676792073536867,0.4372067710366329,-1.9589938484933918,0.22308772556923195
182,-2.077484641447197,0.4410568825279326,-1.9627412075641442,0.2247200250129976
183,-2.0773822464710356,0.4415477233646146,-1.9660853097051278,0.22601941862751304
184,-2.080811004078869,0.4417310314766006,-1.9754134502143683,0.2235601346232578
185,-2.0829380105806767,0.44431416681450914,-1.9845671812086567,0.22722569914581744
186,-2.090336537457611,0.44652802664738384,-2.0221700293493132,0.2124281742879689
187,-2.089823909708522,0.4447768470373132,-2.0460443553707863,0.21577302130620155
188,-2.0940732918332357,0.44816847188863435,-2.0636190669944594,0.21910259370666943
189,-2.0975339332037,0.4477932332125174,-2.068233368948368,0.2202959713181742
190,-2.0990511497805615,0.44750948571993765,-2.0770070893721924,0.22118739893584
191,-2.1037588098252074,0.44974453208157944,-2.0816155482506145,0.23072658825003262
192,-2.1122726801235787,0.4534424252731308,-2.0869464440147136,0.22742909595086008
193,-2.1096585267758665,0.45091337745088467,-2.0987785334423426,0.23020787445215787
194,-2.1121685875934744,0.451121636248021,-2.1043491164165893,0.23248134772947326
195,-2.1163907880804422,0.4529583042778693,-2.103160996621635,0.2365555346643101
196,-2.123525110991944,0.45501181209051494,-2.1055278897262664,0.23997731265513494
197,-2.1225218176035803,0.45509924922197725,-2.115505080266347,0.23633797210288032
198,-2.1304247662295435,0.45545289442815035,-2.118789953873506,0.24164583603379605
199,-2.1378943546096085,0.4594897138561675,-2.1210712213038816,0.2417078227395722
200,-2.132024554309305,0.4549877473937621,-2.125846643577894,0.24374675468327517
201,-2.142707797809055,0.45859643358632396,-2.1304590619762642,0.24770020145030988
202,-2.1486080196882926,0.45957428924880767,-2.1313414515003033,0.2465606006543851
203,-2.150591575755297,0.45826313371382277,-2.138829244752401,0.24867662728083106
204,-2.157166408259544,0.4605120920873045,-2.1374618877612432,0.2523597069631249
205,-2.1583307446369115,0.46096484530509263,-2.1345410383752745,0.2517074017497005
206,-2.163713875939386,0.4594466939347668,-2.1441847759984376,0.2525681369476797
207,-2.1640467737629088,0.4591516471052325,-2.1500077862624725,0.25323312989887625
208,-2.173038560138016,0.46080964206521186,-2.1457167529699444,0.25992312055346106
209,-2.1750578810376333,0.46112461251522213,-2.153088448813079,0.2546929307634144
210,-2.1788780674142645,0.46128112678149746,-2.158101076506142,0.25793554369032573
211,-2.1803327595463307,0.4635867796939304,-2.1578982500056965,0.2558198026419269
212,-2.186237024482011,0.4629283345230126,-2.1636321957605493,0.2603132269330875
213,-2.1896082555291434,0.4607618385349284,-2.1676350814185694,0.2593097340768155
214,-2.194785423412473,0.4643555349336129,-2.160110363643418,0.26675629208135804
215,-2.1952429746057014,0.4638918624032643,-2.1716687975690006,0.26373471204728294
216,-2.1922816579924036,0.4594886939189656,-2.175519190462865,0.2631614206595041
217,-2.2010914362124514,0.4626020226338343,-2.1756808606191043,0.26449379059196193
218,-2.2080733627442664,0.46727806313167686,-2.175773463538085,0.26591371109769
219,-2.208675652220171,0.4647154103511125,-2.172140682213521,0.26141991935463393
220,-2.214141511413123,0.4649162736971415,-2.1796221740599817,0.2722896071285515
221,-2.212076971622219,0.46581850807562136,-2.1860575632776738,0.272104006972808
222,-2.216314825683098,0.4661009928064221,-2.183105994390309,0.2680063272483297
223,-2.219079124201544,0.46608250964784564,-2.1902838321058193,0.2709586396618183
224,-2.2228468833226107,0.4656094582048852,-2.1932675984742316,0.2752308676261441
225,-2.2267188101747974,0.46659985307087054,-2.1932479508767813,0.2719249656897252
226,-2.2283080998488596,0.4663692465730964,-2.1990204679176673,0.2755829030928492
227,-2.2310864415340657,0.46818755880648544,-2.1874570308790418,0.27121334974590766
228,-2.229086875985628,0.4646005790228368,-2.1942793467078268,0.28980479204069304
229,-2.241038784856724,0.4692898203492702,-2.205668930320619,0.2795186365313011
230,-2.243299174128972,0.46359193857565745,-2.2015015906119078,0.275858350696643
231,-2.2507011838286064,0.46406215121610095,-2.2027352314399007,0.28621600398725805
232,-2.2531160895214053,0.46294868740533796,-2.208624992723892,0.2809245807729603
233,-2.248638128057283,0.4571489457829041,-2.2115343287017173,0.2825099332605012
234,-2.2557197211899336,0.4551820303128686,-2.2124092727952025,0.28609332340158267
235,-2.2602846996230967,0.4558998085054049,-2.213630266668296,0.292855426800243
236,-2.26569200790088,0.45112492381457164,-2.2159057468398404,0.28637582835741315
237,-2.272376443434225,0.4524981978918724,-2.2168574488205497,0.28266880074950956
238,-2.2792935931342946,0.45371512884924636,-2.220589212742204,0.2932338622477129
239,-2.2804572981328683,0.4474210537072286,-2.222100906461682,0.28949662791318526
240,-2.2849319431683104,0.4472605661213237,-2.2296346419650934,0.29047852807661656
241,-2.2897764194086445,0.4450643067375153,-2.228633899842586,0.2922608668216435
242,-2.2836480335923923,0.44084273111026784,-2.2240264993858516,0.2852015454965019
243,-2.295834018716624,0.44336685539560877,-2.2303919889343273,0.28889407422302216
244,-2.296630076910389,0.44203899214342646,-2.2337155855330773,0.2896906425274243
245,-2.304044590770632,0.4433565668206554,-2.2331647490239384,0.2906328040965745
246,-2.304854645031244,0.44075790821434163,-2.2337932448836155,0.298824475701104
247,-2.307740630846393,0.44254654660081527,-2.243156990014482,0.2903610803815294
248,-2.3097712220004025,0.4381951122089749,-2.2271088396028755,0.3156126810973785
249,-2.311704299055201,0.4414883829726349,-2.2392499358992235,0.2977856960562638
250,-2.316532145878644,0.44152941444742694,-2.2400130022533857,0.2958738695728023
251,-2.3128723945490637,0.4378908342914389,-2.250599944886496,0.29953530413033413
252,-2.321558747819392,0.43612629088174876,-2.2517482295629225,0.29800267328397506
253,-2.320411919194564,0.43583963211808374,-2.253390191707292,0.2980149013219429
254,-2.323511275441744,0.4344831771231021,-2.2523950644440647,0.2969269464283358
255,-2.329853175886919,0.43644970390780125,-2.2493345256763315,0.30171736091752444
256,-2.3347128938120782,0.4324696085817944,-2.2530822966396955,0.3024224638751841
257,-2.332107978051442,0.43100994455249536,-2.258572784974027,0.29800735511828635
258,-2.336459049380616,0.4312084922992222,-2.2518454622483204,0.31492494202737764
259,-2.330430660112225,0.4252740007140459,-2.2646765605780113,0.3059558565792594
260,-2.3391466926075477,0.42865558859390257,-2.2640201671187405,0.301480790396297
261,-2.342141541192393,0.4264829665013536,-2.26838497002854,0.3049940062030237
262,-2.347077086097924,0.42298133264526927,-2.263153816846194,0.3004614267738328
263,-2.3542320573585327,0.41909771630443315,-2.268703668558237,0.3107739420290451
264,-2.3529193907875983,0.4180044557066307,-2.2717891461427686,0.3086632171755299
265,-2.3529591687712053,0.41515871630026013,-2.269324639230934,0.31800863123635636
266,-2.3622739314658174,0.4116654163144355,-2.277226403383417,0.3087191279272932
267,-2.365088032340012,0.407940996695039,-2.2829813139825057,0.3086563316045175
268,-2.370894964063662,0.4075420054493108,-2.280594937549877,0.3080825038365036
269,-2.377568404658286,0.4041097979041558,-2.281907216618767,0.31378459332016423
270,-2.3796700022166983,0.40157682484941937,-2.284764033962242,0.30792345165671886
271,-2.3853793936079666,0.3852471256415082,-2.2811052393534497,0.32331890726603824
272,-2.3843952110880964,0.3894215562010691,-2.2935500311554016,0.31558724373291985
273,-2.39431086837705,0.3833799263085122,-2.2958189499054034,0.31320937721172426
274,-2.394185223658459,0.3799989646374556,-2.29101104753252,0.3151945605509184
275,-2.4058736707615394,0.3731306213571049,-2.302434070324489,0.3188717838129909
276,-2.410844144056507,0.36983821535341976,-2.2935914222775513,0.326499572954331
277,-2.4082126267748665,0.3615225201710761,-2.301374033252946,0.31921936159523784
278,-2.4137052895712245,0.3654979341001438,-2.302788949668816,0.31495282377435796
279,-2.416950290901708,0.35819648129255355,-2.3040305229759053,0.31732290532991786
280,-2.422356367238298,0.3527427571345623,-2.306342398720785,0.31838036224365124
281,-2.429562527032264,0.3501127382822699,-2.30474905299298,0.33281492497622905
282,-2.430615296110302,0.3479644521394454,-2.3064485001217196,0.3213605454297487
283,-2.4311698100560397,0.3344947790561787,-2.3109111253984973,0.32091886984273543
284,-2.4415255302291516,0.3324737096252435,-2.319436326518539,0.3197442128020933
285,-2.449372959403101,0.3278405361416648,-2.3199026420334077,0.3287313822670713
286,-2.4501025325871795,0.3243465305109588,-2.321622483368683,0.32417884213866566
287,-2.4620027786607253,0.3090547968961108,-2.3171149713841426,0.3240867333784044
288,-2.473576859456074,0.29248158298080273,-2.3228402283184355,0.32298127825650885
289,-2.4840530703167314,0.2814046679668855,-2.323232950314643,0.3217727769456309
290,-2.5005280947713064,0.2543655739846737,-2.32004434548474,0.3337817281805644
291,-2.508819882121099,0.24527495943789115,-2.3290352687826243,0.32711265601259165
292,-2.5190200593608747,0.23430829175150553,-2.3273607375123575,0.3298242165237076
293,-2.521458716130204,0.22345154015768742,-2.330775309621798,0.3285661475855165
294,-2.5209641262107336,0.22499065282061134,-2.3380545031359974,0.3268279547335121
295,-2.529243234302852,0.21245540810282282,-2.341579634843167,0.3246258970059228
296,-2.5224784122265604,0.2098216317804102,-2.3263683186854545,0.33266730175010695
297,-2.5405961825675636,0.2013372522561681,-2.3368689271045993,0.32436541321909895
298,-2.545763309300892,0.204540791638453,-2.3459121609472287,0.32495420300099054
299,-2.544988253104097,0.20249385257799624,-2.3447332780149264,0.32742191128372605
300,-2.5422145995996757,0.1983952493044792,-2.33865571955341,0.327477023681838
301,-2.5529684731065756,0.19359599463100602,-2.347260953160434,0.32136741361258336
302,-2.556224716017965,0.18982884890948404,-2.3447111451855123,0.3230459315348819
303,-2.5594774511680556,0.18802551996733588,-2.350482753611313,0.3225435061076827
304,-2.5618612796859734,0.18227013702481348,-2.349354566671117,0.3255801638323386
305,-2.5666803837255965,0.18232772673678455,-2.3565756126599258,0.31745171046318077
306,-2.565527465611758,0.18011306214806433,-2.3531635045131623,0.3257904064373885
307,-2.5703422786742895,0.17966866988051725,-2.360350999190164,0.31227146005394385
308,-2.5696991532013853,0.17855904320819554,-2.3559157280265914,0.32647634047535873
309,-2.575167899449425,0.17779728420249064,-2.369294380781866,0.31690153381620456
310,-2.5754189712257354,0.17583126914543612,-2.379221944500908,0.3185246137295104
311,-2.57614961831899,0.17600212717374808,-2.3732474345890266,0.31632774860809887
312,-2.581832896714476,0.17552505748484853,-2.3784302589050053,0.32404295649213244
313,-2.5898043648794578,0.16972495213915167,-2.3865797103181885,0.31983519311459524
314,-2.584793351412701,0.1703993543661947,-2.3866138211979604,0.31651086271339357
315,-2.586728804862238,0.16666998712983175,-2.3922501214834058,0.31825068761571823
316,-2.5901964853909463,0.1608469392788004,-2.386159681833131,0.3215215802432349
317,-2.5911776654115926,0.1677246087096166,-2.3838553171954593,0.3195956802435885
318,-2.5897590568454585,0.16713056861200126,-2.384994276987376,0.3177463101841091
319,-2.596937490839344,0.15982368946052156,-2.3915329769300264,0.3157740406523502
320,-2.5988822229618425,0.1563772761094872,-2.4001500339276736,0.315056993947462
321,-2.6031396531600683,0.15355425296987868,-2.3914823894445347,0.3085405424950293
322,-2.602578769240038,0.15376374974478937,-2.395131364086551,0.31242330180804595
323,-2.6043950440435797,0.15441875021412124,-2.4032982239933585,0.31289448989118784
324,-2.6092191492640033,0.1535822568294893,-2.406964619861614,0.31629583194150973
325,-2.603749407759038,0.1617588207910833,-2.412180713234138,0.3123232895913708
326,-2.609684820556033,0.1483211887656787,-2.41434861998934,0.31194087154695893
327,-2.612274049456937,0.15334705799567538,-2.4166452061012835,0.3133425231895853
328,-2.617819558406239,0.14437812660578803,-2.411706266148128,0.3160506268563123
329,-2.6118075403666596,0.1529239383285756,-2.4241872385178094,0.31587817134716845
330,-2.61910606071592,0.1483598014902759,-2.4167687226297536,0.310403130378624
331,-2.619737059065821,0.14804062778957192,-2.4218008636227153,0.31342057954587677
332,-2.6238645774219442,0.14544052327647056,-2.4252537024208376,0.3114669364272072
333,-2.6259644952893986,0.14068155994037598,-2.4282203177432073,0.3107232944572083
334,-2.6252596206057643,0.14300541835762778,-2.4226550003557894,0.31445792169905895
335,-2.6234454383616543,0.13453700943748173,-2.426783245291814,0.3196294947440347
336,-2.633010525332754,0.13477350850683545,-2.4388276923471643,0.3107384113906511
337,-2.6343563700726316,0.13270881869201018,-2.436584243929817,0.3081260258576463
338,-2.6291415328758148,0.14168293738635263,-2.4426980647903274,0.3092287736587708
339,-2.6385949373430218,0.13154797006224597,-2.444869611850201,0.30446545224120447
340,-2.641200764014527,0.12706951031911495,-2.4445043065923944,0.3072765096317756
341,-2.6391253164335087,0.1299784671116372,-2.451314676044587,0.30674202568601233
342,-2.6443433963461813,0.12477396226237467,-2.4522836358714635,0.3050968478285819
343,-2.645571839764888,0.1284876956289475,-2.4585739713194754,0.3021879190319371
344,-2.6508724493054037,0.12165427540425496,-2.4573983993866477,0.3046339215532996
345,-2.6510280858762254,0.12271700143289474,-2.4590696429160084,0.3002348252940453
346,-2.6475427954066846,0.12384700605045054,-2.4602935891181072,0.29816342618152947
347,-2.6514508151597598,0.11753445926117098,-2.460740826625514,0.29881943008217865
348,-2.6459994655606285,0.12796587218129032,-2.4638819200328315,0.29682082215057176
349,-2.6504539665350046,0.12778118627017873,-2.4632749704742536,0.29809510786887705
350,-2.657223410025964,0.11711609979351265,-2.4615686004637447,0.30313428843344
351,-2.66000403083361,0.11697392336789314,-2.4670647237337526,0.2983257410820166
352,-2.6593135891332507,0.11571748658831459,-2.4678627179808705,0.2894153327947943
353,-2.6625434063153954,0.11531914114761689,-2.4773282479974332,0.2954290502251095
354,-2.6564095240308943,0.11140851097953747,-2.470738285459611,0.2965464374218618
355,-2.6668979113348366,0.1139460981958795,-2.475301723446929,0.2977858843944612
356,-2.6649454885743533,0.11712620134339352,-2.472599688514973,0.29290200463938626
357,-2.666675448254063,0.11119188876211483,-2.4812112799650015,0.2922620321307711
358,-2.670730975694818,0.1081473971869859,-2.481838357442077,0.2895464229771283
359,-2.6712107968082472,0.10696334672670924,-2.484977857150539,0.2901432986319762
360,-2.6728245847370227,0.11026809410647685,-2.482630318983855,0.2916828044054609
361,-2.676779091561063,0.10921982439164284,-2.4854330296251264,0.2877027334007437
362,-2.6704431698657607,0.10434352891538635,-2.483200832640351,0.29418035551451266
363,-2.676101918936798,0.10885125809791645,-2.488245919588686,0.28703371870958727
364,-2.6766893661102555,0.10373491385846366,-2.491246574957451,0.28402826733814296
365,-2.6796983973001813,0.10494172050612306,-2.4930513046591347,0.28852168524397576
366,-2.676072628941351,0.10658429102748838,-2.491345659236239,0.2848086723562247
367,-2.672059731740786,0.10618701821883392,-2.491899610875309,0.2871491833523592
368,-2.6833370676815873,0.10184438683884318,-2.490516686655036,0.2856373859745462
369,-2.6856122798623794,0.09994752359932102,-2.4938501476617,0.28899683648558805
370,-2.6872647590022405,0.10071669652440045,-2.5035694913056576,0.2842896090177773
371,-2.6871152917658,0.10109015780553031,-2.497482407472171,0.28072812658981167
372,-2.691228982681294,0.09841441054750996,-2.497038165654907,0.2749825088707917
373,-2.6915689795633915,0.09661819980899626,-2.501737892390974,0.2821350118956708
374,-2.6810099223741872,0.12029026877708221,-2.501587141231493,0.2805704921676087
375,-2.6772897345907727,0.11898197487410118,-2.5052202288574783,0.27801078562492504
376,-2.6926724411890097,0.09742499231228319,-2.5056783260807878,0.2762688263733355
377,-2.695443482856075,0.09289535328528851,-2.5084773546217147,0.275385948490396
378,-2.6980677201959202,0.09648259255816623,-2.5125646031990247,0.2775219263671976
379,-2.6993625514069794,0.09809682288364295,-2.5025301079259146,0.2703753840578791
380,-2.698187662680363,0.08916433280619791,-2.512832997786904,0.2756325962357036
381,-2.7014274922851773,0.09024061644621256,-2.517238989743053,0.2734276987218664
382,-2.702469003621971,0.08857200868897382,-2.5188131765833646,0.275203110323572
383,-2.70545137015035,0.09403682095624688,-2.516433813733552,0.2731831819394954
384,-2.7039984445222056,0.08941708501470115,-2.518934914928829,0.2718608311649429
385,-2.7042762769272026,0.08510926956817952,-2.5120956262536636,0.27059619416699626
386,-2.7087360218696426,0.0882582685275141,-2.5192691090259243,0.2742464132985407
387,-2.706949927874959,0.09023575787055302,-2.5168310823645883,0.2731541667711676
388,-2.7009734656405477,0.09555970317680197,-2.5199090399987822,0.26502778179944914
389,-2.7115141730929997,0.09070153335338295,-2.515489567995867,0.26976527312623566
390,-2.7142388469461474,0.08943414508754904,-2.522743126643964,0.2649431079355894
391,-2.713539865536589,0.08181621291879373,-2.5233175559976995,0.2663117497844613
392,-2.712260122903332,0.08331830424420973,-2.525354624433336,0.26060261348119307
393,-2.718541210233705,0.08256850232048993,-2.530345757535989,0.263127081161737
394,-2.71542903766581,0.08160802352840302,-2.5325145638578808,0.2604760070338234
395,-2.7199233704872676,0.08090398130764127,-2.5196936574756386,0.25832277630389144
396,-2.7201263469294825,0.07851359844234877,-2.5322805174554803,0.2635120170470845
397,-2.715808883239619,0.0844319743341081,-2.5319839404958215,0.257247126047257
398,-2.7211924685806697,0.08251024743412172,-2.5317306908103787,0.2567530764585473
399,-2.7264610133647387,0.0809028981093844,-2.5373878325522945,0.25518143321985837
400,-2.6136561803803353,0.06568676329436343,-2.3527080964209692,0.3028017108113002
401,-2.725932507348434,0.0808976723463696,-2.541274919260821,0.2577920177747352
402,-2.7307752752904015,0.07479792757221086,-2.5432855708575914,0.2572649951449624
403,-2.7276603490131106,0.08142210522937615,-2.5431138375958096,0.2558540343647886
404,-2.7304013603439357,0.07920571049049861,-2.54470006398133,0.257254390978677
405,-2.7314488259264436,0.07673828283324821,-2.54017177333274,0.25291300024369945
406,-2.7353360431828886,0.07210235580513961,-2.543570385048763,0.2559434471178267
407,-2.732645565286887,0.07111438465128876,-2.5458795928976135,0.25669493660955306
408,-2.7328575185501673,0.07308820000929771,-2.5410662842155585,0.24993985819951178
409,-2.734864368059966,0.07359170529380872,-2.543058301354976,0.24990154652404523
410,-2.736529822053468,0.06921130789084377,-2.5457708089437703,0.24697519280276745
411,-2.737217182641134,0.06997238985681982,-2.546186403762258,0.25093862474429945
412,-2.7359012212661726,0.0688411433686629,-2.5514873467075603,0.24773323411851983
413,-2.7376650858882003,0.06667676470957887,-2.5532452160118235,0.24712102389857446
414,-2.736825240397191,0.07017328883715818,-2.5442004730316956,0.2414988234611329
415,-2.7435828441014602,0.06459842004505059,-2.5510718998258937,0.24497446791115077
416,-2.74126692065924,0.06837286355853053,-2.5502495384146098,0.24286491774237104
417,-2.7457474718440857,0.06523174333102782,-2.5578678474753804,0.24237420862934195
418,-2.742816798931201,0.06308323619548689,-2.5500632163836205,0.24018408952934187
419,-2.748667180309965,0.06145922480102087,-2.5588318452178136,0.23931233677968844
420,-2.747728844925574,0.06642438218073592,-2.5619895577764167,0.23969959217771217
421,-2.7465640486755922,0.06236472181049821,-2.553259444994266,0.2387680298563132
422,-2.749910033875493,0.0645022972147406,-2.5559312602262256,0.23953584220461843
423,-2.749992715771652,0.06290925432124755,-2.5554607934228555,0.2343906608285792
424,-2.750213184163765,0.060284565126687326,-2.565423756391977,0.2367049345066074
425,-2.7559144291713125,0.05687037024546287,-2.563479232433612,0.23415513000563912
426,-2.754138781697936,0.056964432148665776,-2.5633512210422857,0.23155182540112082
427,-2.751615305603355,0.05756642480436998,-2.567117216090391,0.23972243266921991
428,-2.7562435374772694,0.06123920249780942,-2.5630250281511002,0.24546384009670077
429,-2.7550083383134263,0.056311793382176185,-2.5705633258751095,0.22655865592921437
430,-2.760622697706737,0.05883975171624442,-2.571211643003543,0.22772536365554275
431,-2.7587058942707308,0.059287029466915914,-2.5736726391812565,0.22738013244331134
432,-2.7446582577769663,0.07603931632737558,-2.573726935327133,0.23074462905863943
433,-2.7611328273865228,0.059390506212690354,-2.5645967149761777,0.2274157634820214
434,-2.7633913525263334,0.052701034583314516,-2.572592236926778,0.22899925082771042
435,-2.7624067042893774,0.05153934011578804,-2.5698713672486533,0.23328551882951892
436,-2.747404345341514,0.08187813562104906,-2.5720256966794874,0.22744983561044044
437,-2.751747473151193,0.06250543020837718,-2.579455917703175,0.22506898173295464
438,-2.7633775330607215,0.05311545309585599,-2.580214845549061,0.2220692001142682
439,-2.7657068298830207,0.05187408847724185,-2.577022994763982,0.22147681805213076
440,-2.7678077416915015,0.05074762345464576,-2.5763228072037436,0.22332369860607662
441,-2.7697218452981245,0.05261930395178076,-2.574069690083517,0.22939747208526967
442,-2.768734256494759,0.052449775237526246,-2.574330835014798,0.21950171039450372
443,-2.77425485819773,0.0534207759469705,-2.580984914502799,0.22062186361903843
444,-2.7693611421170323,0.05025708852471376,-2.585181488482168,0.21669142667642102
445,-2.774561055230925,0.05005285041152271,-2.58754505933635,0.22073505291841072
446,-2.7739947997571606,0.05101889100038516,-2.5827156289872732,0.21689985960905214
447,-2.7758646427412272,0.04979004493179669,-2.5868963068081556,0.2153116236045877
448,-2.7753076201836397,0.04945736623670463,-2.588242345593164,0.21632421146421282
449,-2.77358974130095,0.051196313783454316,-2.585744643860267,0.22040831107949216
450,-2.7795757252603535,0.04936758143402822,-2.587032056605649,0.21773194417390113
451,-2.7788722750112,0.052976677866529015,-2.5850323589038084,0.2137500899539521
452,-2.773944131776206,0.04712074029835333,-2.5922065479214855,0.21312601760944702
453,-2.779207227427654,0.04582260067855306,-2.58699998178646,0.21765594791476114
454,-2.782304041707762,0.0515699665545428,-2.584063825200234,0.20920266511538338
455,-2.7805733153954315,0.04688054124098476,-2.594092276277113,0.21221028469058315
456,-2.7840225873051154,0.047227082814305446,-2.589414165160311,0.21401837852415112
457,-2.7815912953020443,0.04706823220295246,-2.5913720270194447,0.21097698968667145
458,-2.784466690701352,0.04412332405003165,-2.5973043967350713,0.2137382383429811
459,-2.7798341060561103,0.045029559009767156,-2.5932474858046146,0.21401707857341698
460,-2.783886152975807,0.045199600565128194,-2.592966270042508,0.2133656280193343
461,-2.7863548471216983,0.043673551270696664,-2.5917351195170197,0.21175569681828219
462,-2.7881104191636075,0.046813741190364716,-2.6042108230294176,0.20841073437021265
463,-2.7896672761086823,0.044042511334346175,-2.593567474866896,0.20482164498858757
464,-2.7889781895172634,0.04393618332784589,-2.601791942824477,0.20788513004951936
465,-2.7886715010943224,0.043184311066757394,-2.6001120450975383,0.20554871217458393
466,-2.7907288723824952,0.0452910238298157,-2.602229361758558,0.20541206835823367
467,-2.791458108757518,0.04373990157385609,-2.5978117734463537,0.20563965073495358
468,-2.7886137715177006,0.04406671758563208,-2.6001833931993277,0.2032954485066793
469,-2.794511001933306,0.04441099177536013,-2.6045062581849017,0.2084353092360582
470,-2.7926472886973097,0.04145433813144442,-2.6070876273463,0.20508839338875415
471,-2.7914616304419364,0.0447108838366204,-2.6016630904190845,0.20730861594638064
472,-2.7961629871491613,0.04290907661481179,-2.6064130017117786,0.20268090210595488
473,-2.798415185495236,0.043205579019422506,-2.6053831082093204,0.2051951292498981
474,-2.794188333274324,0.03863091014964846,-2.60262815983412,0.2017700873686502
475,-2.7955490374005705,0.043552606893474295,-2.6064463244387603,0.20336509610607562
476,-2.7952592505950147,0.0429449636764698,-2.606509115582694,0.21314798283721165
477,-2.7983243335601986,0.04087060073735072,-2.607468848108803,0.2138912389815687
478,-2.796982145733153,0.04015108511290579,-2.61346847337973,0.20040854133679586
479,-2.7992520955705293,0.04098026492251796,-2.605403801673313,0.20306442497001975
480,-2.8034176777826185,0.040169667209297516,-2.6127737199573637,0.19161966680867062
481,-2.8034770750815827,0.04218330757992938,-2.60922630822615,0.19175353237724851
482,-2.8043040436625377,0.04194731119712904,-2.612263828973516,0.20481952039863657
483,-2.783395356832075,0.05448403538019701,-2.608577330403126,0.19440409839394357
484,-2.8044512204687275,0.04176301755721225,-2.6033246601975533,0.19681494091803298
485,-2.803987542484513,0.04019834175686964,-2.6150117952787633,0.1923605219732253
486,-2.8029318300796775,0.04038905260424899,-2.620431361378615,0.18962117397443573
487,-2.808491555513078,0.03866745417813504,-2.625246605006364,0.19609054329755687
488,-2.807810097501564,0.040771340494297856,-2.6226293072893134,0.19692176503935446
489,-2.807127513366689,0.03910011548998348,-2.6217078003026857,0.19146203226423938
490,-2.803431943810421,0.03879782970925308,-2.6242266797888956,0.1923055445492032
491,-2.809179038388616,0.03820210722452159,-2.61916440213778,0.19641379086594718
492,-2.808884369519587,0.03768057477366056,-2.6169077710453137,0.1927200383374962
493,-2.807952039697615,0.03634747030155264,-2.6189776881296503,0.1898127976939268
494,-2.8086002889041946,0.03611075326974669,-2.6159412627344363,0.19816825796220733
495,-2.8101385992942967,0.037804848142717326,-2.6236321275270056,0.20051973221784258
496,-2.8084019813721404,0.03777079297946767,-2.6238565643261795,0.18715813375448398
497,-2.813958179671178,0.03601926134846907,-2.6172799712964108,0.18576453257202
498,-2.812299165317065,0.03640025653443781,-2.6310617074728473,0.187795176533324
499,-2.81327292947576,0.0364410720281759,-2.627010730420595,0.18722176305122062
500,-2.7074628374905143,0.049786645575553186,-2.2624680253827423,0.3374405527362488
501,-2.816613247924457,0.03732324508567002,-2.6225039847913303,0.190174647737624
502,-2.8177551385373443,0.03782663716125647,-2.6346200773196724,0.1921320942421097
503,-2.8175615716451183,0.03515458727769766,-2.633698815764829,0.19183878136554036
504,-2.816642389206955,0.03819183203838351,-2.636801882108583,0.18595244253588636
505,-2.81513904627785,0.036011286268382084,-2.6364152935678207,0.1870859571635494
506,-2.816824420631613,0.03624304193266172,-2.6332043853174323,0.18883351622206135
507,-2.8183714150914074,0.03527088747143975,-2.6280487488020015,0.1907443058033089
508,-2.8181718772147475,0.036599257825191925,-2.632242417305146,0.18954476466688547
509,-2.8186399640671516,0.032789928543872846,-2.6361717794923685,0.18073678631798412
510,-2.8191635647520594,0.038006848384120946,-2.632652939360578,0.1777502133461122
511,-2.817779577953638,0.035384955892578444,-2.6367493449612325,0.18289675677037778
512,-2.821484795917795,0.0367632213781701,-2.6357209235058514,0.17869014885910015
513,-2.8222417056185685,0.036743354258144484,-2.6394306256443656,0.18326396259934108
514,-2.822318074397092,0.03714585627494706,-2.634642756060667,0.1859964299814026
515,-2.822515815692687,0.03696166186010993,-2.6428898692578593,0.17871076615827913
516,-2.819915173632988,0.033712358197783156,-2.637520967293702,0.17760265072411285
517,-2.8221802331835284,0.03636001504208572,-2.641792687655935,0.17939700484921758
518,-2.822237155341506,0.03378024434317303,-2.642598837911558,0.17394909415938442
519,-2.824212628760465,0.03339458357256276,-2.629805857693236,0.18838277238594267
520,-2.8243188868104268,0.03464033076668321,-2.643666821252913,0.1762409948741669
521,-2.826399091298488,0.03635307458994014,-2.6441162433743317,0.17849984555284673
522,-2.8310482089274878,0.037797393418046506,-2.646858946990557,0.1733211716802498
523,-2.8242844025435887,0.03502731758252779,-2.6476528408116256,0.17582443809831394
524,-2.816483735711013,0.04180582620557114,-2.647277554027193,0.1792678498779085
525,-2.82622100533184,0.03447285692017746,-2.6458808960819975,0.17386443295029502
526,-2.8271636853844195,0.03389505854734781,-2.6464769213952155,0.17255395277127647
527,-2.8289438261815762,0.04004078353355601,-2.643591851895025,0.1695729845886002
528,-2.8196360153346838,0.04664743857322721,-2.6381566902862783,0.17702517968509446
529,-2.827564402245032,0.03364447701111315,-2.6433252110052443,0.17152692675207842
530,-2.8319563930566245,0.03776541766537452,-2.6489502274809165,0.17535566398534755
531,-2.831922681162282,0.034250206561344546,-2.6458020497741885,0.16527546991669667
532,-2.8338838360553598,0.03216489431614004,-2.6459845146553413,0.17182979584695254
533,-2.832392668263006,0.034781988345222885,-2.65088852344328,0.17096383781774788
534,-2.831586269760832,0.03419764355894695,-2.654527465032704,0.16949865187760232
535,-2.83352118161417,0.0351416180581434,-2.643403871247487,0.17165995685815932
536,-2.835574909466393,0.03474345296758115,-2.6447791289581617,0.17058686948279925
537,-2.834887385055089,0.03600347822495873,-2.6564668353861536,0.1699388397488333
538,-2.8369465379897543,0.03587246943677993,-2.6548874754695344,0.16860323329324925
539,-2.835344329681439,0.03215121168139319,-2.6496165883014755,0.16509695607044964
540,-2.8366861203300653,0.03536998219088042,-2.656226829076891,0.16771273874653378
541,-2.834587509685463,0.035133854744852706,-2.6560425904368214,0.17021008655787237
542,-2.8313756335413003,0.033264437633467585,-2.660207500538161,0.16428745179514878
543,-2.836885867434728,0.03382781533799441,-2.656068655409344,0.16581544172554522
544,-2.836862322784948,0.03477827616290369,-2.6516636256485153,0.1707668328697868
545,-2.8382415340518916,0.034222169823091717,-2.6538038387451817,0.17157704631167175
546,-2.838280183309245,0.033551162075806405,-2.655055015998764,0.16234923269841034
547,-2.83661985680428,0.03562746305425399,-2.655348749300424,0.16135997999840807
548,-2.8398277371008622,0.032248216122401446,-2.663295950624386,0.16694245973065688
549,-2.840593845590987,0.03490253477604838,-2.6642125980717175,0.15929019421368357
550,-2.8411391163146225,0.03356111416417417,-2.658024293419098,0.1651854476514995
551,-2.831637280144123,0.05140416537757801,-2.666454984008186,0.1622846540998278
552,-2.8381592049616415,0.036411424277702054,-2.6552325778297097,0.1661977968764705
553,-2.8400585358173247,0.03357141349677692,-2.660769482097615,0.16026887203901358
554,-2.843277541639127,0.032068506627627266,-2.662460234207359,0.16045620559907572
555,-2.84349572646758,0.03342707023424567,-2.66511163446469,0.16018887016695105
556,-2.8423591055367137,0.03221370086353652,-2.669999956250067,0.15851340199817848
557,-2.8441670342767353,0.03265727426061197,-2.6648971926348786,0.1643633537888828
558,-2.845011563670724,0.034303039472454305,-2.666201656219178,0.1579320560697832
559,-2.844397461349414,0.03252931584441503,-2.669256655905984,0.16345967136560488
560,-2.8454983070177953,0.03268877548815023,-2.661021203344281,0.15717101071812012
561,-2.837030503099832,0.03643731757720534,-2.674407250688759,0.156668321151476
562,-2.843625878810916,0.03215254018440391,-2.6698559185491217,0.16367336862124987
563,-2.847323849617711,0.03305238759689603,-2.668616493493704,0.1560369952875594
564,-2.847848347245045,0.03237178807386375,-2.6608271563244585,0.15407826067090005
565,-2.845785262136751,0.03330198500571417,-2.6674154791318467,0.15436685317210713
566,-2.8461764672292884,0.033814391228901265,-2.6701746178507157,0.15758542076408708
567,-2.84833507806002,0.03305768600982914,-2.65992818808097,0.1717048579830722
568,-2.8494227346276246,0.03101914711005976,-2.671541241620557,0.15624437865772137
569,-2.8512982390409114,0.03323795422285211,-2.6694406027091837,0.15390774493133683
570,-2.8509698651363045,0.033458669881856015,-2.675764129197434,0.1563684921503294
571,-2.8514147743442995,0.034102815835898255,-2.6698442758151715,0.15128759096975805
572,-2.8527969563103897,0.03257650387333958,-2.6702985238171704,0.15080999302405979
573,-2.852238853483231,0.033488805104297206,-2.6754012186209457,0.15321934722067884
574,-2.8507256021723824,0.03438435598607788,-2.6672160481506064,0.15877344659968304
575,-2.8458930164857703,0.03678805501564511,-2.666334412183387,0.15190005476125204
576,-2.8528779847028214,0.03057929825532928,-2.676058257542444,0.15731149427910956
577,-2.8515900672379972,0.03204964446198131,-2.6712857053291663,0.15121887020650346
578,-2.853334804207561,0.032635081283827465,-2.6723345305486395,0.15216958593558383
579,-2.853769183768545,0.029751920438047374,-2.674820616574572,0.153013893897693
580,-2.8577382492511236,0.032404846097292425,-2.6822361510145964,0.1503380840706852
581,-2.8556014752048275,0.03144755759041601,-2.6804760247734665,0.1491563921118019
582,-2.854487177844687,0.03059666024250272,-2.6771487341593603,0.15634387130648764
583,-2.857845252758744,0.03190537512562615,-2.6776448739613774,0.14943895060739668
584,-2.8563621853029884,0.03164887387152523,-2.6804265190979724,0.1543668928697569
585,-2.8560052809633034,0.033645259727123185,-2.672431184239037,0.15336483948653823
586,-2.8582564367380843,0.03230432806417881,-2.6800768763286147,0.14664107298939752
587,-2.8569056702202538,0.03253837744804203,-2.6847453866408513,0.148791545232175
588,-2.8528554752469377,0.034909541653739364,-2.6805464558741936,0.1437846851216798
589,-2.8541080248108215,0.03133975548987842,-2.677257491369563,0.14771847940554156
590,-2.8592308014944923,0.031217321233307026,-2.6789678354615147,0.15222740732868564
591,-2.860143834935097,0.03387093806171639,-2.679571682258875,0.14858795663869323
592,-2.862028372802787,0.034194566367310844,-2.6796194516736502,0.14958124324435276
593,-2.86238259312399,0.03200978483175156,-2.6802651042894117,0.14102881872092318
594,-2.8628479786149823,0.030927482360553298,-2.684805958356756,0.14217714878232643
595,-2.8623801506505826,0.03275915367597761,-2.6872893961219124,0.14876930979941727
596,-2.8615360957259592,0.03066750419164719,-2.682991003862252,0.14100733960329054
597,-2.8620067493974175,0.03416684328005075,-2.6849358648422506,0.14097231569209193
598,-2.864026432382593,0.03266524234102849,-2.6821039103065014,0.14891603502883446
599,-2.8660930688189348,0.03284693356933721,-2.690293230100126,0.1412856103607502


==> csv/rt/avg_rt_heatmap_biased.txt <==
0.0 0.0 169.59745991894638
0.0 1.0 97.84060533823855
0.0 2.0 10.707300569543744
0.0 3.0 -41.704693445310696

1.0 0.0 105.14992829413652
1.0 1.0 59.16720981754855
1.0 2.0 -4.441007597315194
1.0 3.0 -46.43904603722836

2.0 0.0 37.801498474742786
2.0 1.0 14.251960005858821
2.0 2.0 -25.12223070761639
2.0 3.0 -53.67503429870373

3.0 0.0 3.3327870739954246
3.0 1.0 -11.685140013562812
3.0 2.0 -39.70828134958716
3.0 3.0 -57.138202451999845


==> csv/rt/avg_rt_heatmap_tmaze.txt <==
0.0 0.0 6.249110360178345
0.0 1.0 -4.70255788720123
0.0 2.0 -15.797357124496392
0.0 3.0 -25.749487332832445

1.0 0.0 42.227259241956475
1.0 1.0 25.845346838304796
1.0 2.0 3.6931914463184112
1.0 3.0 -12.17262558064477
 
2.0 0.0 121.44390433132716
2.0 1.0 117.0127289535333
2.0 2.0 85.93357564558521
2.0 3.0 43.23499630587655


==> csv/rt/avg_rt_heatmap_triangle.txt <==
0.0 0.0 0.4971545224528695
0.0 1.0 -15.232486589880079
0.0 2.0 -17.737362251718093
0.0 3.0 11.08384505164417

1.0 0.0 65.83052114444537
1.0 1.0 22.813318292749617
1.0 2.0 -13.626444885660483
1.0 3.0 -28.052105408405325

2.0 0.0 108.38689471897065
2.0 1.0 61.44904194591936
2.0 2.0 17.43289819567213
2.0 3.0 -11.00265374424122


==> csv/rt/med_rt_heatmap_biased.txt <==
0.0 0.0 300.0
0.0 1.0 191.66666666666666
0.0 2.0 75.0
0.0 3.0 -41.666666666666664

1.0 0.0 208.33333333333334
1.0 1.0 133.33333333333334
1.0 2.0 50.0
1.0 3.0 -41.666666666666664

2.0 0.0 108.33333333333334
2.0 1.0 66.66666666666667
2.0 2.0 -16.666666666666664
2.0 3.0 -41.666666666666664

3.0 0.0 50.0
3.0 1.0 25.0
3.0 2.0 -25.0
3.0 3.0 -41.666666666666664


==> csv/rt/med_rt_heatmap_tmaze.txt <==
0.0 0.0 1.6949152542372836
0.0 1.0 -8.47457627118644
0.0 2.0 -18.644067796610166
0.0 3.0 -28.8135593220339

1.0 0.0 15.254237288135597
1.0 1.0 1.6949152542372836
1.0 2.0 -10.169491525423723
1.0 3.0 -22.033898305084744

2.0 0.0 89.83050847457628
2.0 1.0 69.4915254237288
2.0 2.0 5.084745762711873
2.0 3.0 -13.559322033898303


==> csv/rt/med_rt_heatmap_triangle.txt <==
0.0 0.0 0.0
0.0 1.0 -14.035087719298245
0.0 2.0 -22.807017543859654
0.0 3.0 -31.57894736842105

1.0 0.0 26.315789473684205
1.0 1.0 3.5087719298245723
1.0 2.0 -17.543859649122805
1.0 3.0 -28.07017543859649

2.0 0.0 66.66666666666667
2.0 1.0 33.33333333333333
2.0 2.0 0.0
2.0 3.0 -26.315789473684216


==> csv/rt/tanh_avg_rt_heatmap_biased.txt <==
0.0 0.0 -29.78736590304727
0.0 1.0 -32.57422953121891
0.0 2.0 -51.44061457518656
0.0 3.0 -65.08555471376451

1.0 0.0 -35.52466246432421
1.0 1.0 -47.04957306635572
1.0 2.0 -53.37820950165837
1.0 3.0 -64.39355888266998

2.0 0.0 -42.45721964338723
2.0 1.0 -54.90060272985075
2.0 2.0 -48.71665529568824
2.0 3.0 -65.67061015238392

3.0 0.0 -49.14444086343283
3.0 1.0 -52.862354846040624
3.0 2.0 -57.71892153208955
3.0 3.0 -67.59562120939056


==> csv/rt/tanh_avg_rt_heatmap_tmaze.txt <==
0.0 0.0 1.3939445673868178
0.0 1.0 -8.511608467247633
0.0 2.0 -17.930234143541966
0.0 3.0 -27.50087689637999

1.0 0.0 7.129618470149679
1.0 1.0 -3.511101570027053
1.0 2.0 -13.49144229220942
1.0 3.0 -23.39518521217051

2.0 0.0 38.46327645210752
2.0 1.0 13.307852388143537
2.0 2.0 -6.566399336169749
2.0 3.0 -13.74889529287493


==> csv/rt/tanh_avg_rt_heatmap_triangle.txt <==
0.0 0.0 0.6318386785404639
0.0 1.0 -9.25524623544407
0.0 2.0 -18.94927528226763
0.0 3.0 -29.213714619173114

1.0 0.0 19.20471025517989
1.0 1.0 6.208029932329673
1.0 2.0 -3.2610205709110884
1.0 3.0 -19.013629469718683

2.0 0.0 90.44053762125579
2.0 1.0 57.1563938650347
2.0 2.0 17.6455874565842
2.0 3.0 -6.219652785993334


==> csv/rt/tanh_med_rt_heatmap_biased.txt <==
0.0 0.0 -15.384615384615385
0.0 1.0 -30.76923076923077
0.0 2.0 -46.15384615384615
0.0 3.0 -53.84615384615385

1.0 0.0 -15.384615384615385
1.0 1.0 -38.46153846153846
1.0 2.0 -46.15384615384615
1.0 3.0 -53.84615384615385

2.0 0.0 -23.076923076923073
2.0 1.0 -38.46153846153846
2.0 2.0 -53.84615384615385
2.0 3.0 -53.84615384615385

3.0 0.0 -30.76923076923077
3.0 1.0 -46.15384615384615
3.0 2.0 -53.84615384615385
3.0 3.0 -61.53846153846154


==> csv/rt/tanh_med_rt_heatmap_tmaze.txt <==
0.0 0.0 0.0
0.0 1.0 -8.47457627118644
0.0 2.0 -18.644067796610166
0.0 3.0 -28.8135593220339

1.0 0.0 5.084745762711873
1.0 1.0 -5.0847457627118615
1.0 2.0 -16.94915254237288
1.0 3.0 -25.423728813559322

2.0 0.0 8.47457627118644
2.0 1.0 0.0
2.0 2.0 -11.864406779661019
2.0 3.0 -23.728813559322038


==> csv/rt/tanh_med_rt_heatmap_triangle.txt <==
0.0 0.0 0.0
0.0 1.0 -10.526315789473683
0.0 2.0 -19.298245614035093
0.0 3.0 -31.57894736842105

1.0 0.0 17.543859649122815
1.0 1.0 3.5087719298245723
1.0 2.0 -10.526315789473683
1.0 3.0 -22.807017543859654

2.0 0.0 49.122807017543856
2.0 1.0 29.824561403508774
2.0 2.0 7.017543859649122
2.0 3.0 -10.526315789473683


==> csv/wd/tanh_wd_tmaze.csv <==
,sigma_r,lambda_v,b_a=0.0,b_a=0.5,b_a=1.0
0,0.05,1.0,0.3937209267169237,1.0653567165136337,2.4933167099952698
1,0.05,0.9,0.9153727889060974,0.7777553051710129,1.4355933666229248
2,0.05,0.8,2.842516154050827,2.432786077260971,2.4505304396152496
3,0.05,0.7,15.778926000050742,10.096848011016846,5.847368538379669


==> csv/wd/tanh_wd_triangle.csv <==
,sigma_r,lambda_v,b_a=0.0,b_a=0.5,b_a=1.0
0,1,1.0,0.06906490039375156,0.1913427118557205,0.5790190357737346
1,1,0.9,0.13317092279145767,0.17482860604095032,0.42303042377308375
2,1,0.8,0.32266114356201786,0.28253584266932436,0.5179677154156991
3,1,0.7,0.6337814500252373,0.5295193962821718,0.6205847288581096


==> csv/wd/tanh_wds_biased.csv <==
,lambda_v,tau_a,b_a=0,b_a=1,b_a=3,b_a=5
0,1.0,100,0.08365502953529358,0.09219642728567123,0.1122654527425766,0.13325002789497375
1,0.8,100,0.09208406507968903,0.09969521313905716,0.11532963067293167,0.13609914481639862
2,0.6,100,0.10129354894161224,0.1070493683218956,0.118692547082901,0.13361087441444397
3,0.5,100,0.10391508042812347,0.10847145318984985,0.11842308193445206,0.13063792884349823


==> csv/wd/tanh_wds_unbiased.csv <==
,lambda_v,tau_a,b_a=0.0,b_a=0.1,b_a=0.2,b_a=0.3
0,1.0,100,0.11939282715320587,0.1273096650838852,0.13202261924743652,0.1429438292980194
1,0.9,100,0.11794804781675339,0.12072573602199554,0.1285254955291748,0.13905589282512665
2,0.8,100,0.11709260940551758,0.12165162712335587,0.1277654469013214,0.13671104609966278
3,0.7,100,0.10882599651813507,0.112474724650383,0.11923979967832565,0.1303831934928894


==> csv/wd/wd_tmaze.csv <==
,sigma_r,lambda_v,b_a=0.0,b_a=0.5,b_a=1.0
0,0.05,1.0,1.3968838527798653,8.647452414035797,15.60357803106308
1,0.05,0.9,1.8323776721954346,6.137060925364494,14.150726288557053
2,0.05,0.8,3.4407243728637695,4.182869583368301,11.379301100969315
3,0.05,0.7,6.560147672891617,5.5166210532188416,7.663827806711197


==> csv/wd/wd_triangle.csv <==
,sigma_r,lambda_v,b_a=0.0,b_a=0.5,b_a=1.0
0,1,1.0,0.19587254339375917,1.2887686149044106,3.86546720453293
1,1,0.9,0.4542776037662559,0.8492784082857631,2.944418380800567
2,1,0.8,1.576630113890212,0.8801749062697505,2.3842007506428335
3,1,0.7,4.732533748502506,1.9449121644093068,2.722231881536119


==> csv/wd/wds_biased.csv <==
,lambda_v,tau_a,b_a=0,b_a=1,b_a=3,b_a=5
0,1.0,100,0.1265115886926651,0.10911411792039871,0.08469182252883911,0.07240530848503113
1,0.8,100,0.11218349635601044,0.10033896565437317,0.0817515030503273,0.0757906436920166
2,0.6,100,0.09744924306869507,0.0899442806839943,0.08006933331489563,0.07734270393848419
3,0.5,100,0.09245065599679947,0.08746182173490524,0.07918417453765869,0.0791824609041214


==> csv/wd/wds_unbiased.csv <==
,lambda_v,tau_a,b_a=0.0,b_a=0.1,b_a=0.2,b_a=0.3
0,1.0,100,0.11126591265201569,0.11425883322954178,0.11934467405080795,0.1300855576992035
1,0.9,100,0.11487311124801636,0.11462393403053284,0.11848714202642441,0.1264793425798416
2,0.8,100,0.11998946964740753,0.11666936427354813,0.12040632218122482,0.12755809724330902
3,0.7,100,0.12828657031059265,0.12650536000728607,0.12793360650539398,0.13286469876766205


==> means/1d_ou.txt <==
idx,time,mean_s,mean_overdamped,mean_underdamped,mean_adaptation,std_s,std_overdamped,std_underdamped,std_adaptation
0,0.0,0.010279895396772374,-0.0016624298305404253,-0.02493170341772781,0.027522726851415352,0.19219675400594707,0.1970893507854838,0.2551098805976873,0.3020518460798557
1,0.02,0.40484085514640245,0.0008628363752384963,-0.004226408938594065,0.03316069568496294,0.2542612288849174,0.2713834835071205,0.37193939444316587,0.35870335962532246
2,0.04,0.7982254308587758,0.01744694966241782,0.0084711554465233,0.04944059580180717,0.31136208946497773,0.3233604883876937,0.5034597261672404,0.4136292099783647
3,0.06,1.1466058239846912,0.031227138696816422,0.023844506208003977,0.07723275926571624,0.33937820889003967,0.3661537494753209,0.6182816019634579,0.44064928760604377
4,0.08,1.4894032344421475,0.0830000882433084,0.05760226004444098,0.12165301265554207,0.3798696913026956,0.3939684080602206,0.726888089604148,0.4796059529774421
5,0.1,1.7743905983640003,0.128008341696855,0.12138828858358267,0.15934588732818902,0.411180970527282,0.4320959124133536,0.7945246635330699,0.5051847469435944
6,0.12,2.0385475298966207,0.16704266916219598,0.20410316299919562,0.19090267307548062,0.44146920244298865,0.4760104973507274,0.8617657484006528,0.5275150499820099
7,0.14,2.279398490783509,0.24330773339621242,0.29822683267212247,0.23625366511937831,0.43532166718932025,0.514934620704721,0.8929896859430068,0.5478629717237664
8,0.16,2.4836280281335275,0.2971061687574313,0.41176132476433486,0.28705176441619495,0.4620650670978201,0.5302775525534671,0.9120208876993408,0.5740497360319113
9,0.18,2.669892927853434,0.36203564575866104,0.5307303309380093,0.3406104791872574,0.4487073017196872,0.5421647924634475,0.9313348949449312,0.5877947539416845
10,0.2,2.868069977069489,0.4611017204992679,0.6560759233654965,0.43041384871752897,0.42681812311138656,0.5767727251117342,0.953653989503889,0.5999703386264852
11,0.22,3.0334107056666118,0.5330814019394343,0.8009874384717017,0.5287896391294649,0.4369225894240395,0.5897332315640762,1.0111184899352534,0.6155957496736401
12,0.24,3.187169352733319,0.6095286774339975,0.9724976725197277,0.6211585935265365,0.4514031753457355,0.6115028958167624,1.0263691564415403,0.6228288062645689
13,0.26,3.3407283218703627,0.7399891735414993,1.157360713260868,0.7233018949733554,0.4607284745409419,0.623814426446388,1.0383342982176949,0.6278488419152505
14,0.28,3.474733909792919,0.8434540858244891,1.3454081721728122,0.8151202488342209,0.46535807147773367,0.611186520922765,1.0423914254733326,0.6482731373721767
15,0.3,3.582801657290078,0.9762157463290622,1.5473976653265482,0.934074837880004,0.46528423541722275,0.6310763132379413,1.0558730972747732,0.6714746053448738
16,0.32,3.705310849381286,1.0903040137298055,1.7564343529832822,1.0600000820620816,0.5003404436929778,0.6251779861905651,1.0668300629322358,0.6611626484187049
17,0.34,3.8056087882361553,1.2399006607813527,1.9499825349169158,1.1930279413987517,0.4872363554853161,0.6194341857331854,1.0385088563908451,0.6522604724572296
18,0.36,3.904756396930224,1.3868061934293476,2.1484655310087173,1.3520628565392057,0.4915708649684589,0.6205146546397711,1.0189643996146018,0.6516860014441577
19,0.38,3.9788549969599365,1.522748183590455,2.330080896600843,1.4868008578298668,0.49677800828190705,0.6190454271829953,0.9776772892071641,0.6295162401937949
20,0.4,4.04741821435352,1.671317092490601,2.524555917682474,1.6152745743512662,0.5002956121848486,0.5722277392098186,0.920146746085519,0.6242834979033126
21,0.42,4.130941325879365,1.8502959821075051,2.7112332615714445,1.7430816619913905,0.5045048291597817,0.5748098114978575,0.9101270583600528,0.6217928895576864
22,0.44,4.1985636196255856,1.989787799697255,2.8863975441313414,1.883353112395177,0.5003607495056673,0.5698056424460755,0.9095991209779091,0.5972540646661003
23,0.46,4.273140101752179,2.1263526291377466,3.074153153255923,2.0221589315389634,0.5140709028022025,0.5771817251700398,0.9161534426661014,0.5931569488244682
24,0.48,4.320753875502292,2.278576091657955,3.2406579582966346,2.1521465040227845,0.5278586767243125,0.581305272351115,0.9035437021796418,0.5896443769445436
25,0.5,4.401985293391083,2.4059735717706774,3.426245175428388,2.2998589704787205,0.5206788137040925,0.5642679473901245,0.880174497382347,0.5942562671416223
26,0.52,4.472686698476547,2.5660239669205005,3.5536114678185786,2.4007990840813425,0.5019172753320517,0.5766153780136568,0.8567843869749038,0.5819046364610306
27,0.54,4.510573039435831,2.7225858969736065,3.69937996216483,2.5310549799606332,0.48221618720340587,0.5522363629514109,0.8278869115115398,0.556890447967393
28,0.56,4.556867599495364,2.872795979383931,3.8244464625622787,2.6710845894113375,0.4911812152678413,0.5390741797406461,0.78094348037372,0.5448007120600326
29,0.58,4.6028371066524105,3.00661254764083,3.9447388107413603,2.7942571587494154,0.5322586404645084,0.5145287542167615,0.7345792302352251,0.5190347467398929
30,0.6,4.632435478839723,3.143268874460512,4.048733964455303,2.9159506682039478,0.5245841764077559,0.5026170160784249,0.7121647305473446,0.5156425614100625
31,0.62,4.669000023474143,3.254057315299269,4.162782476021826,3.0301153154943643,0.5249471144542919,0.4913620286770784,0.7058126940084961,0.5294354533116773
32,0.64,4.688299089736082,3.379996991710866,4.260471191720118,3.145003417656688,0.523161796375034,0.49975034113767275,0.7011343479583534,0.52243999017678
33,0.66,4.723143357137666,3.4810006278788297,4.353063679930384,3.254095093422124,0.5091404629001637,0.5004292894048407,0.6783251722809239,0.5134778666705323
34,0.68,4.728526224201199,3.58680070989364,4.410683803677773,3.3719514775283743,0.4957272045419857,0.482269663472192,0.6761431738502837,0.4780160350784222
35,0.7000000000000001,4.756239484028637,3.698105801641504,4.433404806232463,3.4622766177794033,0.4910384425909887,0.4665008603397273,0.683002843364328,0.4914782297764255
36,0.72,4.77324975127152,3.8069878448286567,4.458572695214399,3.5369293297812248,0.47719577527670753,0.4532962744416564,0.6767987929402365,0.4823228620856619
37,0.74,4.790710861838465,3.910356891953971,4.518087314953861,3.6547996100865947,0.5015978695246366,0.4676208398915098,0.6660861243430377,0.4749377597879937
38,0.76,4.827384041665004,3.9919503513021777,4.579195782282733,3.7017953530854792,0.5024978778163605,0.4484284764740165,0.6466407308908808,0.46682556983418966
39,0.78,4.843328597668096,4.082226201023342,4.625032081645002,3.7663959610688686,0.49696836323720367,0.4631680196790876,0.6242565434705849,0.46656024398792745
40,0.8,4.849633945040673,4.166741525428555,4.644747798806165,3.821931115347685,0.4892289360452164,0.4466123736847035,0.6135615364252298,0.4533158822374443
41,0.8200000000000001,4.853685668206357,4.241793763122265,4.675245207702095,3.893913772375545,0.48606351716984053,0.44203207250448984,0.6002987431828106,0.43675933674708656
42,0.84,4.856037151166904,4.299673447310094,4.705407534546384,3.950206861119152,0.49907542977567687,0.4337962924379984,0.5779423244612395,0.4260763496922445
43,0.86,4.875435488125778,4.370798306299106,4.718626096711335,4.012721762755258,0.48822671111605154,0.4332066884048655,0.584916041906769,0.41399100742754436
44,0.88,4.884829069671144,4.406665771975755,4.731600278096529,4.06540190535619,0.5088491737127565,0.44690566523174896,0.6117287229756804,0.4145384841841927
45,0.9,4.8679337331219354,4.465876398304343,4.7544599560665475,4.12516793932335,0.5137930091428582,0.4631089075026665,0.6337084496681432,0.4125001014697084
46,0.92,4.875193956402209,4.505021498037115,4.773633244177009,4.154917147689584,0.5194938516268696,0.41768607225748694,0.6474487361397061,0.40383259649736736
47,0.9400000000000001,4.865966474006268,4.555812775802844,4.808337794536823,4.205699211039239,0.5162393586359433,0.40551321415475816,0.6468301485650084,0.3850129603093372
48,0.96,4.869969560451669,4.598994658294874,4.831245207685873,4.264356965561465,0.5198814835978358,0.3918037418348658,0.6451081478877059,0.35963966287533283
49,0.98,4.882259827896966,4.6303728153525405,4.84808247678313,4.295142037751757,0.538255422899489,0.40058442646579584,0.6473551604030588,0.37576495501156276
50,1.0,4.8807311190231735,4.69474013998771,4.888861723080048,4.33387799731934,0.5232991883267485,0.4041740040668964,0.6337649547045461,0.3773845191635599
51,1.02,4.887716941779202,4.712703386881844,4.915044601165763,4.345110260783304,0.5199745777765867,0.3865837314436454,0.6334451301572624,0.38687571629240486
52,1.04,4.873956931268067,4.75330781332394,4.922882629833062,4.38307751622718,0.491453750850425,0.3751358068396191,0.6119328718995294,0.38218453619359954
53,1.06,4.900424685426673,4.76739649897845,4.914825455174739,4.399125650114215,0.489036394184372,0.3888590494933993,0.5850053050678403,0.37598662106642095
54,1.08,4.908120355130888,4.759474245848605,4.938215334573713,4.435351350684725,0.4948665858778881,0.3915423281750968,0.5951073725072281,0.37853036759155534
55,1.1,4.9088795469477855,4.773918698464665,4.960662200442449,4.451277321789417,0.4994355461963535,0.3879809632423706,0.5795689123355039,0.3655390044670301
56,1.12,4.952351344577938,4.799850340610555,4.96272858835911,4.479906320883617,0.4886489469062671,0.39770270523038154,0.5666128197096151,0.39821274587494554
57,1.1400000000000001,4.944608729652069,4.7982097828887165,4.974446986428242,4.473654959003193,0.4756914411423433,0.39083229791637464,0.5639276933627633,0.3741335813336207
58,1.16,4.930572532179414,4.816920531479047,4.998603705740926,4.464367543731845,0.49063453540240237,0.37231910619313735,0.5634482823456941,0.383399207820004
59,1.18,4.92005085162111,4.853890804620061,5.0011714301453205,4.495982195076177,0.4889500029480656,0.3964066437109194,0.584283667097034,0.3694737003433959
60,1.2,4.910827645547121,4.860919607444899,4.973902752021039,4.506432944528928,0.48602045252295883,0.3938105998558087,0.5896464712542964,0.3807056692465864
61,1.22,4.936807368575105,4.8690490604734125,4.960372869564909,4.508835392784863,0.49327162754519255,0.39049256823190626,0.5945623676805547,0.38269437869110096
62,1.24,4.910757523664962,4.880935420108182,4.960205675641337,4.502051161564404,0.5031265555220187,0.3951506634080549,0.6044586024901699,0.36742689235457016
63,1.26,4.918440440666162,4.881267232878312,4.961354149545793,4.5133216510606236,0.5077816825858383,0.40362159359369665,0.619533278517607,0.36388815635425253
64,1.28,4.902152365119885,4.889168690152625,4.958833528888875,4.51384599178679,0.5172918091007089,0.39661456714947796,0.639852358145816,0.38309889551427634
65,1.3,4.907929522020665,4.894102758905578,4.941666165089515,4.533476124234624,0.520286839248912,0.4011527980614242,0.6432790403372772,0.3802232643251545
66,1.32,4.927123967443326,4.890973063148233,4.924168505737393,4.5311130511779485,0.5015958414210746,0.40000662862539677,0.6105181274223398,0.3793925134587899
67,1.34,4.940629970889972,4.908048027883772,4.917727661314445,4.55382058733381,0.509043970401681,0.4142502757455006,0.5868399470246196,0.3834156250028752
68,1.36,4.956969010504106,4.9118802303273155,4.931264645067755,4.55139113680864,0.49158921329721367,0.42588569520843944,0.5940477847294255,0.3851523508299911
69,1.3800000000000001,4.95737585403346,4.928352080859839,4.9416663458353245,4.575769409225509,0.48089577447399107,0.40620444808411826,0.5878486861627058,0.3666390319027979
70,1.4000000000000001,4.960181117414682,4.921544900850125,4.960733862097098,4.59643407591702,0.4881098378656033,0.4006415556324044,0.5854236170251043,0.38533513381037166
71,1.42,4.969025827050484,4.948646260338336,4.9774881548740675,4.592070320029572,0.4751457090419262,0.4130250017263644,0.5918288624312069,0.39581142416579485
72,1.44,4.956629617374606,4.950556925189222,4.98520015915731,4.604132536029817,0.4680241163947019,0.41206461940770683,0.5634451811613987,0.3539333962272165
73,1.46,4.958661887813086,4.942163284197083,4.985092549659878,4.6100100758559694,0.46088230048064016,0.4054591312792833,0.5795525521876319,0.3645829936139142
74,1.48,4.95732178539625,4.940187807501206,4.972198792707643,4.594942273169407,0.4541305887042382,0.3885067575576434,0.5654729398124364,0.3824932397851428
75,1.5,4.97258202644273,4.947485399414893,4.961779802523997,4.580849674700926,0.4776807131124537,0.40586535542221025,0.5461487493774319,0.3913039213296106
76,1.52,4.96921517003108,4.951786942597341,4.961282940273736,4.59661020264081,0.4818534336854236,0.40271309518905773,0.5400080826735755,0.3813990093618021
77,1.54,4.983325335710906,4.953593925737941,4.984650423007471,4.608554746910773,0.47404679098833497,0.4112303223586578,0.5440043180428232,0.37692603277541364
78,1.56,4.968709680457321,4.932044065440644,5.0070772099776715,4.6030457166427565,0.4697582025537048,0.3937471263019777,0.5442796143627084,0.3709151623538614
79,1.58,4.977827417248417,4.962314200393278,5.007007196459239,4.600357849622274,0.4716166934344564,0.37838373314260926,0.5660603291215883,0.3570095191893215
80,1.6,4.983943565557162,4.9642567752719575,5.015578719861506,4.6075224693128645,0.47243657141988354,0.3802189826238961,0.5522753115060831,0.36663668109384506
81,1.62,5.003229246719912,4.973915695315192,4.9847899709596195,4.612441442899683,0.464415692369003,0.3888407133394385,0.5320148916438091,0.3727179711945283
82,1.6400000000000001,5.026547051345683,4.956177249998654,4.9632019308415405,4.618609762484182,0.46210638655444136,0.3997968631204353,0.5386219130060607,0.3644989201036085
83,1.6600000000000001,5.037671892335651,4.968112329910967,4.942741218351113,4.615779242681464,0.47085066456321517,0.3918489870997572,0.5519532302366267,0.35530849467141085
84,1.68,5.028576050469718,4.978308531841514,4.943008066722859,4.605594160526567,0.47018543765151194,0.37797152560602343,0.5670805831695952,0.37959635316958823
85,1.7,5.02096454432553,4.974373912078099,4.950412218859097,4.6099356073422975,0.48534105001919287,0.39114412325565556,0.5727208510486971,0.38025493484437606
86,1.72,5.009857952548628,4.977750614135237,4.945446143215549,4.6121664264971365,0.4983647055909983,0.3968552638678871,0.566075334924818,0.3648299731727983
87,1.74,5.019541086500053,4.98992718769372,4.95869563263264,4.620154871851206,0.49019924210362603,0.4004546406694772,0.5432651205009321,0.37577362549291937
88,1.76,5.0074853662050245,5.0254866885269935,4.988943543575821,4.609224075975469,0.4763888592216935,0.4334703413920129,0.5336528746203307,0.37730757290636247
89,1.78,5.014739288681998,5.023219094016801,5.007822310845578,4.6124866874675,0.4549788503344976,0.4116711401076448,0.5238788315295447,0.351947864053295
90,1.8,5.000045981212107,5.0222229495731066,5.010117417170655,4.617707005247316,0.4586548570166158,0.4193250586597094,0.531082066078055,0.3439861147880252
91,1.82,5.004134203741576,5.012740186926434,5.0140281107443565,4.63283239616288,0.47663039761597503,0.40839459684037377,0.5514854391065587,0.3413705731362066
92,1.84,5.003602642563418,4.988781224700122,5.023440211528181,4.605366300888326,0.4553818903474242,0.4189692192993695,0.5482318697241599,0.3631443142373429
93,1.86,5.003560054574015,5.02273792236138,5.028036464902648,4.613635670519326,0.46480629780602134,0.3948253959782299,0.559891470924153,0.38798279086184584
94,1.8800000000000001,4.993717984908859,5.02661160721773,5.037582118688215,4.620127168294708,0.47621661065380594,0.37889476478174894,0.5764360150230811,0.3773189061650996
95,1.9000000000000001,4.985718037026082,5.0146501607564975,5.041807583255284,4.635082597987293,0.4758742507305076,0.36196389542458735,0.5874046855156293,0.38970987606427454
96,1.92,4.995960120294518,5.043900616991873,5.058605120018935,4.622023754392472,0.47817633904753565,0.3769608864068515,0.5792218311703777,0.38258059051932497
97,1.94,4.983532092183339,5.038594126771719,5.058825242183874,4.623182883062414,0.4909783345777054,0.3673513865984091,0.5473413173411109,0.3833683110073406
98,1.96,4.994430499287709,5.039494765632054,5.048503533186899,4.618560214678978,0.4878608769957614,0.36832758015377515,0.5431118028549944,0.3874591743089802
99,1.98,5.007595155469593,5.0163547631217025,5.053486204806661,4.642792375600107,0.47818350266396326,0.38855739702299863,0.5558601854407569,0.39703356905302206

